Is prioritized sweeping the better episodic control?

Episodic control has been proposed as a third approach to reinforcement learning, besides model-free and model-based control, by analogy with the three types of human memory. i.e. episodic, procedural and semantic memory. But the theoretical properties of episodic control are not well investigated. Here I show that in deterministic tree Markov decision processes, episodic control is equivalent to a form of prioritized sweeping in terms of sample efficiency as well as memory and computation demands. For general deterministic and stochastic environments, prioritized sweeping performs better even when memory and computation demands are restricted to be equal to those of episodic control. These results suggest generalizations of prioritized sweeping to partially observable environments, its combined use with function approximation and the search for possible implementations of prioritized sweeping in brains.

==> res1.csv <==
x,psexplore,psexplore_1,psexplore_2,psexplore_3,psexplore_4,psexplore_5,psreset,psreset_1,psreset_2,psreset_3,psreset_4,psreset_5,nstepql,nstepql_1,nstepql_2,nstepql_3,nstepql_4,nstepql_5,ec,ec_1,ec_2,ec_3,ec_4,ec_5,qllambda,qllambda_1,qllambda_2,qllambda_3,qllambda_4,qllambda_5,ql,ql_1,ql_2,ql_3,ql_4,ql_5,qlexplore,qlexplore_1,qlexplore_2,qlexplore_3,qlexplore_4,qlexplore_5,mc,mc_1,mc_2,mc_3,mc_4,mc_5,ps,ps_1,ps_2,ps_3,ps_4,ps_5
200,0.003845098908414622,-0.14696882770044378,0.04984566371552916,-0.08521109889383889,0.016144154791377506,-0.03476300785955346,0.33120626528906993,0.47117523179580173,0.3475368596331537,0.3950286332854736,0.4761068159544905,0.03543044733727436,0.0009327404520842656,-0.026262416124790845,0.14836986694214174,-0.07457126389113367,0.29851675838476244,-0.025033612312784007,0.33120626528906993,0.47117523179580173,0.3475368596331537,0.3950286332854736,0.4761068159544905,0.03543044733727436,0.33628346215857813,0.538984208459618,0.2654506031264112,0.46295246606131085,0.3792776086369519,0.16035869517953732,-0.003933737041584822,-0.11561367456313032,0.03200244858120503,0.16639572686895687,0.07885983685307038,-0.10907488422762185,0.003845098908414622,-0.14696882770044378,0.04984566371552916,-0.08521109889383889,0.016144154791377506,-0.03476300785955346,0.05088238082990108,-0.03448093808910644,0.07360259086504084,-0.1263523521455656,-0.014365516535225034,0.10339835961129015,0.33120626528906993,0.47117523179580173,0.3475368596331537,0.3950286332854736,0.4761068159544905,0.03543044733727436
400,0.005584687985740863,0.1882830091789934,-0.023511207395881854,-0.05364979316783106,-0.012159554989802866,0.1767138424558382,0.6774532676440195,0.938861025785791,0.6188934337896519,0.8401485273224255,0.9030931383858698,0.6601367876991482,0.06179589436422879,0.0036768944411808557,0.0252344716662944,-0.29497519923561366,0.006825604308473963,0.14665694365313448,0.6774532676440195,0.938861025785791,0.6188934337896519,0.8401485273224255,0.9030931383858698,0.6601367876991482,0.6574340101108898,0.90546220893537,0.6635753464054867,0.9268986984587839,0.7552383197197142,0.6190959893301019,0.010139088105769502,-0.03368433152261135,-0.10685460632982306,0.013218665365550252,0.0016261100489386726,-0.01463444966731539,0.005565398559560323,0.1882830091789934,-0.023511207395881854,-0.05364979316783106,-0.012159554989802866,0.1767138424558382,0.5177197309898617,0.08532047281601562,0.3481073750170323,0.0198992625986785,-0.10975191320280105,0.7910114756477857,0.6774532676440195,0.938861025785791,0.6188934337896519,0.8401485273224255,0.9030931383858698,0.6601367876991482
600,0.00248539693661964,0.014633416828329953,-0.0833393702822462,0.05777637925224443,0.1475781452066039,-0.07120899277546397,0.713519142273765,0.9280852988002118,0.879811679281418,0.951972809395318,0.7373474780910333,0.8519153129286073,0.2291377619014432,0.3575030418661441,0.29767045215673427,0.38642085560065853,0.29931617509736136,0.37563714805624576,0.713519142273765,0.9280852988002118,0.879811679281418,0.951972809395318,0.7373474780910333,0.8519153129286073,0.687219389884978,0.8001651891814078,0.31584557426085536,0.6808025610961583,0.657085455111358,0.5879991232553144,0.09971992264631531,-0.05710893121057046,-0.0025246054755505383,-0.12764693282953857,-0.050427457856852355,0.2540826345596697,0.0015698791249229823,0.014633416828329953,-0.0833393702822462,0.05777637925224443,0.1475781452066039,-0.07120899277546397,0.6858908538034448,0.6920238184332528,0.5902127597247906,0.6200102033394541,0.5099351905407659,0.7355917685442694,0.713519142273765,0.9280852988002118,0.879811679281418,0.951972809395318,0.7373474780910333,0.8519153129286073
800,-0.0029381390048407075,-0.2150081951076852,0.16449185159951482,-0.06700923858702393,-0.0011253336740709298,-0.22217229756220225,0.7369678826649175,0.9146017502170997,0.6473967375432491,0.8780093983981804,1.0258216083963965,0.93141770424589,0.4285023194829406,0.7146211461018384,0.5110004842547373,0.6713427584115269,0.7150023665793244,0.24767891028559855,0.7369678826649175,0.9146017502170997,0.6473967375432491,0.8780093983981804,1.0258216083963965,0.93141770424589,0.7115950737856115,0.6595325541833508,0.5124529899532123,0.7866474723909689,0.8067400272084464,0.6161531489365055,0.3373146698600183,0.12389255613169856,0.6276876622503512,0.4493970689792122,0.015422536409627258,0.7076476617979132,-0.0024213839539819547,-0.2150081951076852,0.16449185159951482,-0.06700923858702393,-0.0011253336740709298,-0.22217229756220225,0.7033023409462477,0.7344749862111688,0.5470231182754293,0.7933402893520448,0.6341975041782408,0.7462660526503596,0.7369678826649175,0.9146017502170997,0.6473967375432491,0.8780093983981804,1.0258216083963965,0.93141770424589
1000,-0.002103214294077224,0.12671546341786857,-0.08715458048847069,-0.09134183014579256,0.04243613462571372,0.11256535796162297,0.7602200036133127,0.8431097317809414,0.8204235562574701,0.980452107908152,0.7813545011079213,0.6794141514255044,0.582158548410714,0.7850100376271326,0.6706356428075801,0.6917207352572777,0.6931599018217435,0.28917108792759566,0.7602200036133127,0.8431097317809414,0.8204235562574701,0.980452107908152,0.7813545011079213,0.6794141514255044,0.7319144241211959,0.9518327283950311,0.5240250216185166,0.8168187819523449,0.715014371989868,0.8126774332874522,0.5615707754458312,0.2990545357960563,0.49293134553219603,0.80095258198006,0.06417702714508823,0.7239715631377388,0.0025623926562800964,0.12671546341786857,-0.058908417142320965,-0.09134183014579256,0.15677874424276525,0.11256535796162297,0.7096478527104771,0.6734076210467465,0.5787671625718086,0.6733883268388763,0.7412830249369246,0.7948706243383086,0.7602200036133127,0.8431097317809414,0.8204235562574701,0.980452107908152,0.7813545011079213,0.6794141514255044
1200,3.258632994069721e-5,0.018484002806896542,-0.22330408947224079,0.27250156245590423,-0.19373116915974772,-0.2340314396700761,0.7773290557516461,0.8069177369499139,0.8868167349982287,0.6748024933586425,0.8208454406929798,0.9670901961432977,0.6412541267458118,0.6772469030293626,0.275436203721809,0.6661459441411677,0.7918646294435492,0.288037601839723,0.7773290557516461,0.8069177369499139,0.8868167349982287,0.6748024933586425,0.8208454406929798,0.9670901961432977,0.7476943200600591,0.7281116511484206,0.5510118641236552,0.7664776840333161,0.6369625064370625,0.8293306916460572,0.6460646521395783,0.9547732624770767,0.7937157589555489,0.7376471276749428,0.47037065158920094,0.7345275700631776,0.006474310531737975,-0.011901973090349995,-0.2248557962241136,0.11604769411799705,-0.10307654426202002,-0.19493886442486053,0.7339690314998765,0.8211028358558901,0.690474546342142,0.8231791673619502,0.6902618776720179,0.8164260359771202,0.7773290557516461,0.8069177369499139,0.8868167349982287,0.6748024933586425,0.8208454406929798,0.9670901961432977
1400,0.004574982470117327,0.05144958094498657,0.06280550902108545,0.12653255684561787,0.03364834280668981,-0.03558352428906911,0.7915587046889503,1.000388016527363,1.068034407306035,0.7287280925306746,0.8572228537299477,0.8066207584384006,0.694466378465562,0.583586061372836,0.5233592284563051,0.3161625533846395,0.798538224072864,0.17951163057300137,0.7915587046889503,1.000388016527363,1.068034407306035,0.7287280925306746,0.8572228537299477,0.8066207584384006,0.7627873027239542,0.8989587729695706,0.5019035644115593,0.8110218421505925,0.7749710379428284,0.6991224652526145,0.6861153775609694,0.936901776170668,0.8327544509826544,0.8806384293603876,0.845946436818736,0.9826777655203924,0.012083032294824669,0.0090583492620237,-0.07126046973170254,-0.07482567934311558,-0.07159199728233487,0.028674387966866614,0.7440498034866692,0.8006794989240388,0.6379024701002325,0.9781806651613298,0.5219635446237151,0.8164989145519393,0.7915587046889503,1.000388016527363,1.068034407306035,0.7287280925306746,0.8572228537299477,0.8066207584384006
1600,-0.0031353690497143223,0.0858987684416115,-0.04044149205769282,-0.1064706198786111,0.025304470562090335,0.025663514451891748,0.8016167374655332,0.9928422435664466,1.0118949677895543,0.9419091499514534,0.7900282042704821,0.9017845385579296,0.7337508981417069,-0.06427265429772806,0.7208445953823291,0.15608513330424761,0.9229907599818514,0.4948995721365586,0.8016167374655332,0.9928422435664466,1.0118949677895543,0.9419091499514534,0.7900282042704821,0.9017845385579296,0.7762738709172109,0.7171593059670113,0.7344237770584712,0.8934055487451926,0.6739715881785445,0.9427266696978461,0.7238475750081939,0.7904777032191003,0.6230604890168641,0.8472601603205433,0.9352200079179941,0.8759723157409243,0.013519953206960247,0.12102312043707307,0.12965434787572078,0.07073314092757074,0.004865517423213063,-0.0418982997679273,0.7476149330548936,0.8628785225496676,0.7174060651907028,0.8042989832216099,0.5722680901136603,0.6991472721854903,0.8016167374655332,0.9928422435664466,1.0118949677895543,0.9419091499514534,0.7900282042704821,0.9017845385579296
1800,0.002232991058236331,0.08001810053125706,0.013955078440425105,-0.11066127449110244,0.0419946214663823,-0.05662241831627036,0.808457765666681,0.8817735068524903,1.0551800386824617,0.920627942769171,0.7594362022450153,1.0483153978637867,0.7456547661431258,0.21759247960535774,0.7649927654363107,0.5672810102541957,0.4253095237328783,0.6165420842863139,0.808457765666681,0.8817735068524903,1.0551800386824617,0.920627942769171,0.7594362022450153,1.0483153978637867,0.7932242853237732,0.7805112660338496,0.8806477505799521,0.9584455456202752,0.772898695436745,0.741504006928643,0.7412358797935513,0.8391018713338211,0.8203343768981,0.7613108195065618,0.7836909238314892,0.6707519549356052,0.022682543086986747,-0.08770968470553574,-0.030157866997403374,0.14887477591155548,0.052937153359646,-0.020553866134453924,0.7643342681246965,0.8221889890801442,0.653849673983888,0.9463912732856409,0.7484469238786566,0.7289957797689186,0.808457765666681,0.8817735068524903,1.0551800386824617,0.920627942769171,0.7594362022450153,1.0483153978637867
2000,0.003044709858633614,0.05556232798836081,0.004075591428386564,-0.03398075720435503,-0.038898792040377314,-0.05631248265461353,0.8308311748835229,0.8838537160361561,0.9044655854836757,0.917013819078168,0.8256019515725908,0.8588131110645503,0.7677315165957243,0.8366332634523255,0.8205704438974142,0.6574970618999706,0.8894954293852959,0.6622084782452383,0.8308311748835229,0.8838537160361561,0.9044655854836757,0.917013819078168,0.8256019515725908,0.8588131110645503,0.8028732221660975,0.7611028018667737,0.5790723068943813,0.9473996290443171,0.815819624421799,0.9849981405118058,0.7587080006397677,0.8610912061853706,0.8120878565564423,0.9229251191981435,0.9058327456671131,0.7192508569856202,0.02885332832575276,-0.006878851257498996,0.16857770159555382,0.21820206485292765,0.014740061023729892,-0.13910867327158552,0.7832068861338319,0.8110475744868954,0.6103555880758408,0.7782380500543329,0.8696910603973719,0.8025926728594628,0.8308311748835229,0.8838537160361561,0.9044655854836757,0.917013819078168,0.8256019515725908,0.8588131110645503
2200,0.003181770989933489,0.0475037836177904,-0.09641136226492757,-0.207810725256276,0.023745892629851214,0.05137275726953543,0.840297556095395,0.8509663408757203,0.9841821742799269,0.9368708991628479,0.9036358047180739,0.7965830993973539,0.7889465728460759,0.7678291120847877,0.7430019567950601,0.5257369748516136,0.7838807367189269,0.6882573354631321,0.840297556095395,0.8509663408757203,0.9841821742799269,0.9368708991628479,0.9036358047180739,0.7965830993973539,0.8142093022571666,0.7935045480147708,0.8481064280324768,0.8314303510994198,0.7951771607170932,0.7004596091439955,0.7803341703871163,0.8685687448939178,0.753892705797478,0.6773443445237152,0.8142320189931261,0.8550165954522535,0.03036151034854089,0.05773236260072621,-0.02926934141755542,0.01892853061485484,0.024660300869059622,0.010709121646070003,0.7856504318388411,0.8917511172002118,0.7109526671470182,0.9241722431062097,0.7851434206049802,0.6274305833167634,0.840297556095395,0.8509663408757203,0.9841821742799269,0.9368708991628479,0.9036358047180739,0.7965830993973539
2400,0.0072245215094228436,-0.026808681030814022,-0.12405403578641962,0.09057332275146347,-0.05505198267896262,-0.02887107685329388,0.8535777829913631,1.0103367397090535,0.9409565117613964,0.803364326487041,0.8339545952377768,0.8854885532801684,0.7992788454869009,0.7613998810526557,0.6925468457736172,0.7368597930808203,0.947200021006628,0.586849367437065,0.8535777829913631,1.0103367397090535,0.9409565117613964,0.803364326487041,0.8339545952377768,0.8854885532801684,0.8267840627491012,0.6796691529963886,0.8337243529051372,0.7845761337682262,0.9393644185820701,0.8339758043705467,0.7895263509377791,0.7965391599602479,0.9067528129301725,0.8616333279833902,0.7881055037229765,0.8246551675587577,0.044189614110817274,0.0167742388274891,0.10196214410025906,-0.15652241566418906,0.17963360245604384,0.06562629881906543,0.797906964096795,0.792772623507619,0.6142126429096832,0.8392592152618307,0.7740889033188583,0.8678971668090384,0.8535777829913631,1.0103367397090535,0.9409565117613964,0.803364326487041,0.8339545952377768,0.8854885532801684
2600,0.005281246106054709,0.12749473790529406,0.018955480907209693,-0.0249802607420957,-0.057485504130766044,0.014935143573475624,0.8628601143985649,1.0843134508382328,0.9893540586042664,0.9882000949162304,0.8159583687092556,0.9219611798954076,0.814900886357442,0.9450839411230962,0.9879054215746872,0.5841228915450714,0.9216719313168926,0.6582180210341964,0.8628601143985649,1.0843134508382328,0.9893540586042664,0.9882000949162304,0.8159583687092556,0.9219611798954076,0.8430026957298473,0.8357169101332752,0.8228714038378954,0.8061152256163056,0.85261058292924,0.8022924488581874,0.798378976964635,0.6964214113698027,0.935097303774594,0.943041030194904,0.8428327072214362,0.9719321289407754,0.0505900878474143,0.10455220873366318,-0.06583673693819697,0.20369453763869566,-0.024649127990718278,0.3116542158737843,0.8061071524212631,0.712858292583516,0.6630500177910487,0.8519773398322584,0.855301617162819,0.7710147437800697,0.8628601143985649,1.0843134508382328,0.9893540586042664,0.9882000949162304,0.8159583687092556,0.9219611798954076
2800,0.011780954013470912,0.05895681353519722,0.07374533410942785,-0.17851340750520894,-0.05556583205092065,-0.007516027924900695,0.8800080627895487,1.0063697497302617,0.9057100435779508,0.9684076924187296,0.6891415006110101,1.0259981090547743,0.8160017464831967,0.6503150530907041,0.7842656293396421,0.6884036969870985,0.9608557036433764,0.5903274325904985,0.8800080627895487,1.0063697497302617,0.9057100435779508,0.9684076924187296,0.6891415006110101,1.0259981090547743,0.8461455104712823,0.7166472051746045,0.8573354070781906,0.9489036820619535,0.8070662957335056,1.133152589633746,0.8110988177739911,0.9435364199425526,0.8062976441501816,0.7121821604638349,0.9142476374540819,0.7349015411966114,0.060349911407696355,0.1070681204727309,-0.01852900896201587,0.07962791333031166,0.19057040818085383,0.16818429870676513,0.812788686574345,0.890514468809953,0.6867760203969882,0.8829332533287406,0.7926713463675602,0.8118393431414888,0.8800080627895487,1.0063697497302617,0.9057100435779508,0.9684076924187296,0.6891415006110101,1.0259981090547743
3000,0.019462383344851612,0.027909540747999333,0.15276709528592045,-0.03192148983389641,0.2120305536242561,0.09523530223399271,0.8896731497785585,0.960275881960565,0.9324589131599151,0.9732382903260929,0.6883189223765007,0.9506384360149194,0.8315126020408593,0.924802634982021,0.8674381043415323,0.7639425531507292,0.8448690390101057,0.8013124457907698,0.8896731497785585,0.960275881960565,0.9324589131599151,0.9732382903260929,0.6883189223765007,0.9506384360149194,0.8531356785609077,0.6708593888415059,0.999585337741808,0.9969706961816155,0.7438231140661894,0.6894143675637633,0.8265563304302066,0.7445262583020494,0.8619690994188952,0.7025229688136981,0.9772348072029823,0.8575769996696794,0.06862473843246637,0.2679059150682664,0.31221053733209575,-0.006616562105647985,0.18852492647618443,0.07508000325499982,0.8243694816556814,0.6024385971224581,0.47699242301145917,0.944922961316738,0.8023522600880222,0.91483093937504,0.8896731497785585,0.960275881960565,0.9324589131599151,0.9732382903260929,0.6883189223765007,0.9506384360149194
3200,0.015648441280461223,0.008742974651809817,0.19055222056234053,-0.03344263837951434,0.15103962571056564,-0.044412535216091446,0.8876332520412005,0.9866088862198655,1.0285916325155702,0.875872374096416,0.7310755048642404,0.9829610669992384,0.8398066506121326,0.8902540073484287,0.9925871798221068,0.6329165728801279,0.988006850933113,0.884426107161107,0.8876332520412005,0.9866088862198655,1.0285916325155702,0.875872374096416,0.7310755048642404,0.9829610669992384,0.8648504423204451,0.7396329856537928,0.8398423528122628,0.8988240780240688,0.8993531253322754,0.7604022496183743,0.8331035668726371,0.9284689120206733,1.0023066116524124,0.7448927616909442,0.8823693567926519,0.8914816172052044,0.09071564608047353,0.005955285872430001,-0.08511338578228717,-0.05287299714953532,0.10791598995432493,0.06435654686480799,0.829022840916624,0.7835500175962419,0.7184192216454981,0.961665445751975,0.6151456207205677,0.6926286610930955,0.8876332520412005,0.9866088862198655,1.0285916325155702,0.875872374096416,0.7310755048642404,0.9829610669992384
3400,0.02213778689309943,-0.010662113663924184,0.13325043253210395,0.16558296927549254,0.16594687014108442,-0.09945861668264597,0.9030520350770307,1.0641475539618772,1.1209703477881647,0.9145317097047265,0.861064086129916,1.003726405358132,0.837960124803222,0.9028527234824119,0.95119230713129,0.7208779058674465,0.8691709174174849,0.9261794732276787,0.9030520350770307,1.0641475539618772,1.1209703477881647,0.9145317097047265,0.861064086129916,1.003726405358132,0.8678466076311109,0.7760802047706121,0.947543862687982,0.8657587910593977,0.9133482106557054,0.8152585498907358,0.8372856862001372,0.9786317592817417,0.9451304895711213,0.9415236361939686,0.8734702197948707,0.7877690552703408,0.10003174289385244,0.3902200491819512,0.10102796664177138,0.1668535063735214,0.20316919453036655,0.2433805161904105,0.8392231892890694,0.8283789790116783,0.6442158300733621,0.9384007830857756,0.7270455668773487,0.8824145952201927,0.9030520350770307,1.0641475539618772,1.1209703477881647,0.9145317097047265,0.861064086129916,1.003726405358132
3600,0.023835090520480284,-0.008503659604183157,-0.054179416514433434,-0.09168992740175279,-0.12949337228429073,0.10145251663705103,0.9098560402246957,0.9915803526986001,1.0880897379713328,0.9152941420776739,0.8641297560419973,0.9199831351946812,0.8468974066131864,0.9558658171721233,0.7651725785876851,0.6452117133705912,0.9609050290729747,0.76239631443525,0.9098560402246957,0.9915803526986001,1.0880897379713328,0.9152941420776739,0.8641297560419973,0.9199831351946812,0.880706601721001,0.751813313209712,0.9870319973293816,1.0101915506346468,0.9004457281245664,0.890280990961589,0.846116156126362,0.7469214317146807,0.8140032072997111,0.6952010171690867,0.8722765244266601,0.7869038188764719,0.11445540914870855,0.03511783402063121,0.07782039216830977,-0.016399694639202437,-0.038307560577997835,0.09938908150697255,0.8435804692578737,0.7658867736072691,0.6262987724658876,0.884462098596557,0.9005397144530142,0.9255143627358312,0.9098560402246957,0.9915803526986001,1.0880897379713328,0.9152941420776739,0.8641297560419973,0.9199831351946812
3800,0.023595193864784307,-0.01674113945069512,-0.07692191617284314,-0.00029186780506051946,0.10385266907844848,0.04332662893274747,0.9142834224494496,0.9363464686502643,1.0448852010071508,0.9842000872537884,0.935621652849185,0.9431489244740292,0.8489318478490222,0.8422793991954873,0.7360010388575414,0.5989155340980181,0.8342105856389821,0.9371827838101533,0.9142834224494496,0.9363464686502643,1.0448852010071508,0.9842000872537884,0.935621652849185,0.9431489244740292,0.8847168035528671,0.8963724307418706,0.6154928361122514,0.9423237655999288,0.9809832622470471,0.929722522197448,0.8507398307971212,0.8342100063954714,0.7017664180761151,0.8639733645267262,0.9082219984402714,0.8026371903881917,0.1304361252211574,0.1260849376709939,0.19320661241577905,-0.019900254447266227,0.25375774349949876,0.17633094637136973,0.8525050358031497,0.7920809007683401,0.7117009573421579,0.9888367563557893,0.8740682655888928,0.8763694226481505,0.9142834224494496,0.9363464686502643,1.0448852010071508,0.9842000872537884,0.935621652849185,0.9431489244740292
4000,0.02496891525195174,0.03945735198436558,0.03562597819104546,0.05572070046012949,0.0416575627870018,0.16149149474605573,0.9178971292120077,1.0555371617289926,1.0665548899120125,0.8852220717668008,0.911441379663676,0.858308847950909,0.8481546835169107,1.018948211934179,0.9450625333459841,0.7476732466630683,1.032594681199687,0.9439618067652565,0.9178971292120077,1.0555371617289926,1.0665548899120125,0.8852220717668008,0.911441379663676,0.858308847950909,0.886164352712215,0.804589902994637,0.9714024527459899,0.8868291302655327,1.062589147001344,0.6731286548158523,0.8552340213207502,0.9230403684926021,0.8907575356393765,0.8378231094038167,0.9337743859527197,0.9700967997461077,0.14542133440371605,0.0499573509941327,-0.04155290464285547,0.10974002986129172,0.115608556815022,0.26960524704723426,0.8556345813515016,0.8262099968171986,0.7161541529613377,0.8936788900413961,0.7272706463027392,0.6839187178659573,0.9178971292120077,1.0555371617289926,1.0665548899120125,0.8852220717668008,0.911441379663676,0.858308847950909
4200,0.04102337404594907,0.04185754179894971,0.10618496482628213,0.1922350942202007,0.174719809404757,0.17931735895057527,0.9156144146592949,1.0280602535581271,1.0014902096069236,1.024739742623259,0.7981847729989404,0.7938995928451026,0.856065870027207,0.7389172054617755,0.8867174143887523,0.7907846062168993,0.8899737926680192,0.874965955496982,0.9156144146592949,1.0280602535581271,1.0014902096069236,1.024739742623259,0.7981847729989404,0.7938995928451026,0.8930740172356253,0.7463981241977945,0.8681651544140649,0.9053008068249844,0.9333297998981542,0.8656392749942106,0.8635875490056456,0.8941339386846484,0.87946286910162,0.7882637681220671,1.047747597925243,0.79274135879761,0.1560368894115962,0.19193678187554836,0.27073173640272125,0.2255401425960008,0.28538086222068737,0.3371754339372959,0.8604440432871462,0.9101741992935143,0.7798165651103247,0.927903032200654,0.8849366078752415,0.9006418397948287,0.9156144146592949,1.0280602535581271,1.0014902096069236,1.024739742623259,0.7981847729989404,0.7938995928451026
4400,0.04909797111163791,0.16372076556270101,0.05030278211409772,0.10915034036994471,0.017749228770574502,0.10740139670066816,0.9244762278471466,1.0485705233481404,1.064340825344544,0.9256211142898202,0.9672345737127677,0.9318214018612847,0.85609756991103,0.8064181396097924,0.773430766490976,0.6711988997354765,0.7073412516057174,0.9550744610565923,0.9244762278471466,1.0485705233481404,1.064340825344544,0.9256211142898202,0.9672345737127677,0.9318214018612847,0.9015542644434682,0.8612953299194844,0.9728834362045491,0.9912976838462892,0.9679318397031114,1.015813191171248,0.8645277945878814,0.9590896822329362,0.903810554648666,1.0581309596191946,0.9502579106361634,0.8123717141263207,0.17821710325451467,0.06160036016053545,0.1761536486882582,0.17583842557618884,0.07327151003907792,0.040699879161959766,0.8635787997121294,0.9219238621641043,0.740811590179143,0.9364242713926766,0.903054949918106,0.9403478286884759,0.9244762278471466,1.0485705233481404,1.064340825344544,0.9256211142898202,0.9672345737127677,0.9318214018612847
4600,0.05720475701824508,-0.1375839265780319,0.03568403987871401,0.2952889429723141,-0.03391938514892657,0.021750036278039137,0.9323240983658956,0.9837720032400595,1.0875909018269303,0.820506501059605,0.8442596464197367,0.9837185812778436,0.8586487770177493,0.8722305915163485,0.732901309515726,0.6320035121516968,0.822337943327886,0.9000422927567563,0.9323240983658956,0.9837720032400595,1.0875909018269303,0.820506501059605,0.8442596464197367,0.9837185812778436,0.9020181324410195,0.8560529277878837,1.0765640437711155,0.9533574623043528,0.8664948172791159,1.0194591081919773,0.8684226339917512,0.9459716739136482,0.9344343790376667,0.8122110064894218,0.9469634964272862,0.8662328897907854,0.19469806168933798,0.24448873764418733,0.33047837741652175,0.18103734386701123,0.16579072934382572,0.05600619414852027,0.8703927753935535,0.7841236311346362,0.6855794644557356,0.8862937768499068,0.8388902348801331,0.974310286885885,0.9323240983658956,0.9837720032400595,1.0875909018269303,0.820506501059605,0.8442596464197367,0.9837185812778436
4800,0.06929951668339684,-0.12605275510571892,0.20570153158272897,0.01677243140761135,0.044041613230794086,-0.0942093139267682,0.9310934833329815,0.9587451936690784,0.9626720738649536,0.6701007045955264,0.8803347871869187,0.9442479666257717,0.8585054810796039,0.6229386530755908,0.9331261208097266,0.5471721523485699,0.9020109167958341,0.8407554543837703,0.9310934833329815,0.9587451936690784,0.9626720738649536,0.6701007045955264,0.8803347871869187,0.9442479666257717,0.9049070674548,0.9211467101577364,0.9154877212806842,0.9514070525878663,1.0002773691582973,0.936119889900894,0.8743519349599648,1.000394243035399,0.8502813079379093,0.9853568352654976,0.9115828145391612,0.8519344278173587,0.21510427093755408,0.07218320387464311,0.2130954235518702,0.2781159188707057,0.2718059569812496,0.01334940388302135,0.880788249054815,0.8503650396321946,0.6027351615824833,0.9024629415653962,0.7526014142409635,1.088896612830062,0.9310934833329815,0.9587451936690784,0.9626720738649536,0.6701007045955264,0.8803347871869187,0.9442479666257717
5000,0.07910183087443062,0.0068308553574579055,-0.020895117873598393,0.018450161379693176,0.04737831947038997,0.17558859120243156,0.934994582696556,0.9928695784883668,1.0547868298157699,0.9619910475244344,0.84262709098871,0.8618056379253062,0.8597608379454118,0.9497301570531761,0.8639501235385052,0.8848687306990121,0.9618395087895507,0.7171491515432801,0.934994582696556,0.9928695784883668,1.0547868298157699,0.9619910475244344,0.84262709098871,0.8618056379253062,0.911023671059707,1.0519108606733896,0.9667118359523426,0.9571910279951015,1.0945328454166983,1.0032856260290703,0.8814827708291414,0.853462918715511,0.9487238488795819,0.8606365386886441,0.8182774664065995,0.8970685109610879,0.2411200226962144,0.4593735141193471,0.28058000107986986,0.4295645756117568,0.31447105531699254,0.31865901390713225,0.8794384351896625,0.9390940064326805,0.6911853884278106,0.981013172361608,0.799588297343813,1.044313831907897,0.934994582696556,0.9928695784883668,1.0547868298157699,0.9619910475244344,0.84262709098871,0.8618056379253062
5200,0.1022654268486424,0.12998299083863596,0.22782613815600275,0.3173970052207693,0.06340931913244223,0.030296631598955317,0.9361013944016484,1.0174082307411503,1.0804508854670758,1.0147821329278053,0.8881967458782607,0.8785202311075186,0.853731813137205,0.8968583101948115,0.8913073341574976,0.9047842878299328,1.0094732820855425,0.8368163344811653,0.9361013944016484,1.0174082307411503,1.0804508854670758,1.0147821329278053,0.8881967458782607,0.8785202311075186,0.9127682248369412,1.0428453552184787,0.9957692786368016,1.0446557643624836,0.9245863911198929,0.8718395557764018,0.8787937680436965,0.9720447701342199,0.8990116369101419,0.9364681841857512,0.7768468496748564,0.9317058059468911,0.26142843513583547,0.3101454409138231,0.09291643820966453,0.0755629871075183,0.09681039618459995,0.4917743435655454,0.886882445863187,0.863020878891458,0.7871571427848112,0.9895547601756631,0.8692577721187752,0.9220410795534181,0.9361013944016484,1.0174082307411503,1.0804508854670758,1.0147821329278053,0.8881967458782607,0.8785202311075186
5400,0.1471540709013653,0.16190653493724788,0.2235682607532289,0.33805710849132786,-0.07191745786919902,0.28748549676603113,0.9419635021329371,0.9797304366455497,1.0336883130677303,0.9289156106765296,0.9058065324207106,0.9662497293452034,0.8584499985928908,0.9765616370443744,0.8828780546484539,1.001019072637957,0.8920270324504908,0.7945349715654403,0.9419635021329371,0.9797304366455497,1.0336883130677303,0.9289156106765296,0.9058065324207106,0.9662497293452034,0.9138505444003432,0.972777057003648,1.061007490781045,0.9244651045694625,1.0798795652548017,1.0516497872231227,0.8825045824501325,0.9072740581572714,0.9985964255957116,0.8264300822537175,0.8450360434774641,0.8080724256152102,0.2880191412234886,0.34509234373773273,0.2660262956199265,0.4632706886800649,0.2664463269752607,0.299716358481219,0.8907144492388397,0.8685140490790652,0.7527077974322058,0.9612931109135668,0.8390871379579253,1.0196703689258821,0.9419635021329371,0.9797304366455497,1.0336883130677303,0.9289156106765296,0.9058065324207106,0.9662497293452034
5600,0.3998950193832579,0.44355854501342157,0.12634838357073738,0.2682035808504447,0.6437912049581177,0.7166435194587977,0.9418970108186623,1.1033570701170776,1.0109292419042584,0.9944055158389163,0.9043962547681365,0.984748873761595,0.8598952215161286,0.8727409769696374,0.6211325676573278,0.9075978174313388,0.5854987588941576,0.6824056441783287,0.9418970108186623,1.1033570701170776,1.0109292419042584,0.9944055158389163,0.9043962547681365,0.984748873761595,0.9190185879000435,1.027231666134149,1.0303063151957268,0.8506619736878533,0.8739736807176942,0.9034274840256853,0.889946083537875,0.9796035847522202,1.0301684000248812,0.9663189837880607,0.8038809508739005,0.9319467698420225,0.30598161230706133,0.29657420404960716,0.3192612942239565,0.20163787268952826,0.331986565026942,0.23286914875375211,0.89366444914384,0.96307446822885,0.8398778342072828,0.9581079830568535,0.8249364546789953,0.8878813969780491,0.9418970108186623,1.1033570701170776,1.0109292419042584,0.9944055158389163,0.9043962547681365,0.984748873761595
5800,0.98058948229147,1.0945409891166296,0.7434414429578244,0.9280457670218194,1.043030574455738,0.8897141852939835,0.9373528790060438,1.0715649045517257,1.0703207878333796,0.9624598970206772,0.8332729872961196,0.9354234952874709,0.8592239671847206,0.9069365774043973,1.0588800957637763,1.0115473819283183,0.7003102006928625,0.6849459449667591,0.9373528790060438,1.0715649045517257,1.0703207878333796,0.9624598970206772,0.8332729872961196,0.9354234952874709,0.9183042313749752,0.9627266464088728,0.7375406543746938,0.8516243890073047,1.0139309425995375,0.749845960736274,0.8883830243379609,0.9091495694583176,0.9842289539250266,0.8810758321918769,0.9045369833412658,0.7795024462403609,0.3420559957951641,0.4921419991563224,0.2563820672909542,0.40010039849908136,0.2226912129489366,0.21311473541555162,0.8915669048958871,0.8732590394591698,0.7398654134295197,0.9788421707866561,0.8631746860349814,0.992484609281134,0.9373528790060438,1.0715649045517257,1.0703207878333796,0.9624598970206772,0.8332729872961196,0.9354234952874709
6000,1.0009902986758294,1.0253010784800032,1.1283927693500546,0.9558544635645395,1.0090414131771608,1.0046649487450858,0.9430429880831734,1.0690327520943326,0.973025822197254,0.9701159053378424,1.0461764487563834,1.024552557256312,0.8570331074535521,0.9141746558778099,0.8062041549148177,0.9116602750484395,0.8895065684650197,0.9178384847705034,0.9430429880831734,1.0690327520943326,0.973025822197254,0.9701159053378424,1.0461764487563834,1.024552557256312,0.9217610885779323,0.9412727588798392,0.8709525653540441,0.9968545050986545,1.0283122462756125,0.8630144574190968,0.8976800675588783,0.9699243905890801,0.9476094243843433,0.8740798321929629,1.0660359001157869,0.7136794438996775,0.36434035383589103,0.27866564312617553,0.4432373801550613,0.5034622218974802,0.4818010265758731,0.4492154227494323,0.8964101021757669,0.908970730221715,0.7865192492957287,0.9791025307717569,0.8399458260274462,1.031564823229456,0.9430429880831734,1.0690327520943326,0.973025822197254,0.9701159053378424,1.0461764487563834,1.024552557256312
6200,0.9987488288010254,0.8214118387865853,1.1111823255442783,1.1223373393699008,1.0951995901851665,1.0415499835979898,0.9449356836546137,1.0864082058504556,1.011223985384934,0.9898432165325223,0.9235631166186716,0.926008027487448,0.8600425244476348,1.0319419006644561,0.8293157362053579,0.9911301391691402,0.8199687122107622,0.9209185759308454,0.9449356836546137,1.0864082058504556,1.011223985384934,0.9898432165325223,0.9235631166186716,0.926008027487448,0.9231013637773817,0.8558472725932779,0.9591171123504326,0.9700070011342584,0.9782308806210702,0.9764917170451547,0.8984554041241272,0.9858016880944012,1.0196497752685947,0.9242214963212416,1.0310051620921896,0.9623128501956689,0.39629023327679525,0.3264431178211548,0.43434074960717456,0.2807880523934212,0.5534010253260886,0.282685014436945,0.8976690846894348,0.9065157772780393,0.7474030744995022,0.9747421347156606,0.8667873117240604,0.8809758791353738,0.9449356836546137,1.0864082058504556,1.011223985384934,0.9898432165325223,0.9235631166186716,0.926008027487448
6400,0.9984782966228458,1.0608339481249807,0.8704437835348254,0.9833117225395146,0.8966409269744078,1.0424042153544597,0.9419291410499901,1.1412596079310795,1.1181845429528114,0.910214551142555,0.9603811175501833,0.9426109323082268,0.8556569714558543,0.976514624022665,0.9103619432035278,0.8823236868734546,0.886289809831661,0.912034403498283,0.9419291410499901,1.1412596079310795,1.1181845429528114,0.910214551142555,0.9603811175501833,0.9426109323082268,0.9209615561717039,0.8103511291890567,0.8837127998898159,0.923410772040523,0.97029808228912,0.8835753757514243,0.8952685335289651,0.8315855844995854,0.8424133585239589,0.8406889708846751,0.8690634988001609,1.0005474876135532,0.4367064877801592,0.5133546620449535,0.4332266158605667,0.48485121230194017,0.33596739072291687,0.369859764694794,0.8979348183949349,0.7676948453464727,0.8165755222485191,0.9503112434318235,0.7381026763625688,1.0140714686856658,0.9419291410499901,1.1412596079310795,1.1181845429528114,0.910214551142555,0.9603811175501833,0.9426109323082268
6600,1.0021343452723839,1.0087726180731322,1.0539464186463698,0.9377812522766896,1.0063606827804676,1.0656637652071093,0.9473238707958125,1.0063065070242985,1.0838592106725202,0.8693383685861291,0.9376630925692488,0.9764251091622062,0.8534258959377199,1.0476900468619432,0.9127387259981877,0.8117304256533636,0.8515401719487192,0.8392626121516256,0.9473238707958125,1.0063065070242985,1.0838592106725202,0.8693383685861291,0.9376630925692488,0.9764251091622062,0.9227317739960605,0.9661854061974772,1.0307069577749173,0.9725285675789701,0.8250675211467013,0.9566530290877163,0.8932231883038817,0.9223749347897692,0.779773573169973,0.8268026194285946,0.9976546914450538,0.9846361636824779,0.47184744033738046,0.42091595268823606,0.5966373995463374,0.505675395125602,0.3088459536197317,0.679431639503443,0.903219009445218,0.8983980548728264,0.7312829560637334,0.9646216331726936,0.9075673474982965,0.9637529570077237,0.9473238707958125,1.0063065070242985,1.0838592106725202,0.8693383685861291,0.9376630925692488,0.9764251091622062
6800,1.0000621988474034,0.9753800708956988,0.9749844946548266,0.9704866776349131,1.089743127271831,1.0039602920940602,0.9385320175529046,1.0360661973422665,0.9980340056334596,1.054486890273863,0.9717397584647042,0.9641706612453858,0.8524405010813509,0.954867159023813,0.9501476646407894,0.8722549065640044,0.8423094077440607,1.0106942600539466,0.9385320175529046,1.0360661973422665,0.9980340056334596,1.054486890273863,0.9717397584647042,0.9641706612453858,0.9288653523966482,0.9354526106904443,0.8627039827521702,1.0275004221972035,1.055863791741798,0.9642692916544331,0.9039194094124093,0.795746355281774,0.9242558467355657,0.918699329152278,0.9072741318532181,0.9419343181863219,0.5117673117229744,0.6257093258303869,0.535979733099834,0.6880405461997975,0.548115866338167,0.6114691745596564,0.9051063284374871,0.8897985674532753,0.7200796133681466,1.000469310550144,0.8489078306031137,0.9722020789584075,0.9385320175529046,1.0360661973422665,0.9980340056334596,1.054486890273863,0.9717397584647042,0.9641706612453858
7000,1.0030776154963765,0.9274185543063792,1.0340142223093096,0.9586966238600771,1.0438267838839264,1.01760809779735,0.947274461404993,0.7482118958553954,1.0460408973274606,0.9018633547854473,0.9074815562663551,1.0461271870733575,0.8593280151813372,0.8175300239538061,0.7136107617516402,0.9866255575483206,0.8887339270064026,0.9033873948867381,0.947274461404993,0.7482118958553954,1.0460408973274606,0.9018633547854473,0.9074815562663551,1.0461271870733575,0.9295253847377479,0.9900659398475387,1.051243817414516,0.8692873215854232,1.0589092399126656,1.03144723127169,0.9032929306191915,0.979488044132858,0.9055039597589142,1.029736215522875,0.796999138716327,0.9127167135915369,0.5662890185136074,0.7449253765347068,0.644932159108118,0.5671507278472956,0.4557433853654187,0.6730190687984727,0.9001185544741861,0.9016249249234446,0.7986720627086376,0.9701575848655458,0.9471785697097278,1.0551732898118504,0.947274461404993,0.7482118958553954,1.0460408973274606,0.9018633547854473,0.9074815562663551,1.0461271870733575
7200,1.001746353138819,0.9650840628918144,1.004784879055517,1.0507475441170313,1.033498564061778,1.0317802385591475,0.9457287817074885,0.7850669382110299,1.145297215120348,1.0262585591988769,1.0461941822077054,0.9887363930922053,0.8555192040381617,0.9463517050892188,0.951230946742687,0.9202887369562933,0.563618976424732,0.8255154417746184,0.9457287817074885,0.7850669382110299,1.145297215120348,1.0262585591988769,1.0461941822077054,0.9887363930922053,0.9284595124374218,0.8406513626576497,1.075790626393889,0.863720965309105,0.9122164165187981,0.939153549748043,0.9024257345577261,1.0052542033463927,0.9205940541380808,0.9240157183297669,0.9569876071484095,0.9832936174512767,0.6324121834935557,0.7309464696787039,0.6197968615517349,0.8025683979945403,0.41035193284602606,0.6499512663257901,0.9075566970556266,0.9021620122736594,0.7415629831265268,0.8823660638390717,0.8823683414756496,1.0278639972243035,0.9457287817074885,0.7850669382110299,1.145297215120348,1.0262585591988769,1.0461941822077054,0.9887363930922053
7400,1.0040613898604043,1.051992163036564,1.0641014137974532,1.1083060938391525,1.0078761876635662,0.9913344479768648,0.9459063895537766,0.8636136366687751,1.0318928844253756,1.0920498617897259,0.9886812320549204,0.9286597454976437,0.8646082386439096,0.9588935106805136,1.0494009980768129,0.9288573234213342,0.9416657897308569,0.9933149833271919,0.9459063895537766,0.8636136366687751,1.0318928844253756,1.0920498617897259,0.9886812320549204,0.9286597454976437,0.9328965651845037,0.8356066918817247,1.0245715826056638,1.0824105496285208,1.0481921213388496,0.9247600507316891,0.9035376208132199,0.9177362492027779,0.8694784838669092,0.8934076710909272,0.9276820358067925,0.8479713605177698,0.9021354332055596,0.8371627447853189,0.8883097542908727,0.9443228466654885,0.6734766449346735,0.9571050255699162,0.9086497287890392,0.8700282388881572,0.914140804176273,1.0047649329953636,0.9099835701047699,1.0176245686195935,0.9459063895537766,0.8636136366687751,1.0318928844253756,1.0920498617897259,0.9886812320549204,0.9286597454976437
7600,1.0033039050821637,1.0009453751342088,0.7304227684461316,0.9378482896243117,1.0447264606412356,1.064941942924436,0.9463999665808255,0.8441483823609203,1.085886960905489,0.9594040189985182,1.0428009540594054,0.9992118000983706,0.8634506408091103,1.0016422642979834,0.7252348363692985,0.9383940259565609,0.7698628875268893,0.8740975918406033,0.9463999665808255,0.8441483823609203,1.085886960905489,0.9594040189985182,1.0428009540594054,0.9992118000983706,0.9338936815774136,0.9423820579812908,0.9641247353581263,0.9745049661804484,1.1179555398608343,0.8861348197303678,0.9068280885905847,0.8779653668387098,0.9156273669397695,0.9015142461065188,1.0190871718453973,0.946116643303537,0.9980871363792082,1.119213550744041,0.8451838479772581,1.0403205293781805,0.9325375356619566,1.0643748154974244,0.9129119467898295,0.8169445665768982,0.8494778232404725,1.0043611869532414,0.8594441800026502,1.0577395001690104,0.9463999665808255,0.8441483823609203,1.085886960905489,0.9594040189985182,1.0428009540594054,0.9992118000983706
7800,1.002191502122396,0.8795224055426147,1.095891462995664,0.9704538539626284,1.0184436746509986,1.0582389315392366,0.9470410057061918,0.9278802986319755,1.0562792529995189,1.111744492941575,0.934094522961203,0.9323212229041572,0.8608209522601417,0.9655297756107091,0.6484460464043194,0.7734382466699655,0.9148793285428287,1.1498659912055285,0.9470410057061918,0.9278802986319755,1.0562792529995189,1.111744492941575,0.934094522961203,0.9323212229041572,0.9346414862514644,1.0336356544341498,0.6762712175963479,0.9828584646820404,1.0566947748930926,1.0017041984853972,0.9043244598534868,0.9887631857146273,0.9222925606059025,1.0400492869352729,0.9412134989597153,1.0404879055959548,0.9952208790896075,1.0276742978709599,1.0204812178751754,0.9713072055821085,0.9922974295321648,1.0483128475667962,0.9105607863844384,0.73481246788871,0.9901476246129504,0.9990244940767995,0.8198088218803259,1.0225680960074972,0.9470410057061918,0.9278802986319755,1.0562792529995189,1.111744492941575,0.934094522961203,0.9323212229041572
8000,0.9984270036989067,1.0227688453535095,1.027954181440607,1.0334113390950452,1.032729418849195,1.0391717467010415,0.945833677271143,0.8629194813914894,0.9550289389286628,1.0004411994385292,1.0249582899521548,0.9928117765882059,0.8622066444697795,1.0008577341473808,0.7411121129539455,0.730989990349523,0.8288802835705262,1.003943565770391,0.945833677271143,0.8629194813914894,0.9550289389286628,1.0004411994385292,1.0249582899521548,0.9928117765882059,0.9326246242258375,1.0194733704256853,0.766937672493307,0.970621456292488,1.0618414964020184,1.0666067134794652,0.906643792476219,0.9170245655070636,0.943107239594069,1.0208521964812218,0.9678690659572556,0.8047024060295797,1.0046839695800316,1.0516479389797173,1.0041854660150549,0.9887165830089585,1.0368716470720805,1.0496473807752507,0.9100849347320932,0.8004828375989483,0.950158168695284,1.0318407146879618,0.8292150220461068,0.9918656327634479,0.945833677271143,0.8629194813914894,0.9550289389286628,1.0004411994385292,1.0249582899521548,0.9928117765882059
8200,1.0025749379623141,0.9840211612509491,0.9154546472942182,1.1032751493225146,1.079555109256631,1.0387023392495076,0.9466352267062191,0.9926901115009523,1.1287419272646924,1.0103207376103585,0.7767017512198351,0.8535346141870245,0.8588792596150785,1.0418064003179093,0.7998241571593755,0.7797333464113534,0.8573366181658482,1.1455824420198806,0.9466352267062191,0.9926901115009523,1.1287419272646924,1.0103207376103585,0.7767017512198351,0.8535346141870245,0.936422858697394,0.892406082741068,1.1083933221549211,1.0030342494164972,1.11212852460111,1.0071924929475002,0.9124977077360863,0.8676679825252142,1.0223690256058338,1.0538776973544584,0.9888027543119189,0.9755056121580351,1.001137144484554,0.9700359508344403,0.9481121509655319,0.9532468452968283,0.8772345949009777,0.9156194287968159,0.912582633295438,0.9697807283974813,0.969450407722351,0.9386941611325937,0.8013255335132187,1.060563667263063,0.9466352267062191,0.9926901115009523,1.1287419272646924,1.0103207376103585,0.7767017512198351,0.8535346141870245
8400,0.996733574357338,1.0280093287190677,1.1108934498794771,0.962572666697337,1.0181999352920508,0.9354411391986245,0.9483785376662965,0.8994569736521123,1.138985622835967,1.0361362341134375,1.0606480268977685,0.9932286359218716,0.8583695091693354,0.9703998090506143,0.8576675268164372,0.5436242391446813,0.7824292892879783,0.9576426916879088,0.9483785376662965,0.8994569736521123,1.138985622835967,1.0361362341134375,1.0606480268977685,0.9932286359218716,0.9367484250072105,1.0436201066967636,1.1179751063192969,0.9476174177917586,0.9484908113195825,1.042464876558061,0.9131310787517012,1.0425219611532126,1.060794287396626,0.7674495378439202,0.8765925574428545,0.8440756944421061,0.9983589431497157,0.9662972709780554,0.9227334302683118,1.024931281634358,0.9441158472140109,1.0974973673739097,0.9128908632335013,0.8638489712972371,0.9658695622071761,0.973205632822002,0.8193371520074214,0.9881936362635851,0.9483785376662965,0.8994569736521123,1.138985622835967,1.0361362341134375,1.0606480268977685,0.9932286359218716
8600,1.00021522499233,0.9604454406034298,1.083299897234839,0.9746524508379373,0.9573046713194338,0.9411068575728244,0.9462370995323955,0.9266371172338934,1.0950995677023108,0.9739620608123702,1.00308659623849,0.9621971552471356,0.8603219884544278,0.9498097351579744,0.8027604574509429,0.7207178527492576,0.6997600033373137,0.8699168795284483,0.9462370995323955,0.9266371172338934,1.0950995677023108,0.9739620608123702,1.00308659623849,0.9621971552471356,0.9332078263996253,0.9176543050229699,1.0344275121009037,1.003371445025115,1.0253240937814652,1.0652673083379274,0.9142397334330974,0.9357550491803566,0.8947578045665807,0.9348657569699668,0.8270329215306405,0.9919124995167599,0.9973814418733852,0.9881371534347533,0.9917453886258824,1.0623562063400764,1.0085649826090333,0.9367963023456034,0.9110027764681871,0.9347762838729236,0.9457155910806752,0.9829394716557607,0.8439169080308734,1.0066410065706304,0.9462370995323955,0.9266371172338934,1.0950995677023108,0.9739620608123702,1.00308659623849,0.9621971552471356
8800,1.002511325845497,1.1320108140145368,0.9580918843561887,1.0553948441672039,0.9629221973991533,0.9036593687522068,0.9493503425305757,1.0488932573280045,1.0572319657128824,0.8192765769128569,0.8883846134711546,0.9145317741584674,0.8614109600679474,0.9062354760275447,0.7508460199393963,0.6220784467450042,0.766520801780909,0.7077396152872357,0.9493503425305757,1.0488932573280045,1.0572319657128824,0.8192765769128569,0.8883846134711546,0.9145317741584674,0.9330075451482539,0.9022533640084915,0.9792559675362348,0.8744678676230278,1.0624673268418383,0.9692097473743061,0.9119103908683743,0.9530744719618733,0.9612288106048025,1.085089860039048,1.0474992315048752,0.9386382276373062,1.0000718988904636,0.8761597590965031,1.1001210963236858,0.9505563128378385,1.0533802737202669,1.0432481746311308,0.9131320799589647,0.9860090228139915,1.0102938457660333,1.0124114182779533,0.8453276920700452,0.7107068457573814,0.9493503425305757,1.0488932573280045,1.0572319657128824,0.8192765769128569,0.8883846134711546,0.9145317741584674
9000,1.0066343413913226,0.9680144256647968,1.1549934384432554,1.021458887160127,0.9789501040393398,1.066714779844345,0.9477993572377151,0.8787814810535773,1.111416515853004,1.064446206818936,0.9343052867523688,0.9450765457280879,0.862424844743623,0.9728106539453049,0.6859495899494634,0.7762914348240404,0.776821207143572,0.6882229899511784,0.9477993572377151,0.8787814810535773,1.111416515853004,1.064446206818936,0.9343052867523688,0.9450765457280879,0.938364356955792,1.0646557765465279,1.0309456284716765,0.9211491786663085,1.1036002292230764,0.8466763969933315,0.9174411330621163,0.9947647410168389,1.0119573013759189,0.7716945782378255,0.9145095325867049,0.9889443450391124,1.0017161600227253,0.9692621151248112,1.0307548692655712,1.0539558604744101,1.0117746550937579,0.9472584210712666,0.91231017102571,0.9603858824711982,0.9378780039996495,1.0171040501630355,0.9504468463511786,0.8609293441803965,0.9477993572377151,0.8787814810535773,1.111416515853004,1.064446206818936,0.9343052867523688,0.9450765457280879
9200,1.0007981142426154,1.031726473242227,0.9205870132492123,0.9778434962511678,0.9337133339985845,0.9104785008985135,0.9491207016889273,1.0233000369936807,1.0161958409571816,0.9910418327128896,1.0570659193991736,0.8253341164219489,0.8671544880286028,0.9250301543532712,0.7810701948297977,0.8761474209191197,0.8017062527283152,0.7613562056740266,0.9491207016889273,1.0233000369936807,1.0161958409571816,0.9910418327128896,1.0570659193991736,0.8253341164219489,0.9355992570340576,1.0067350097786238,1.0529170614416827,1.0164003958511876,1.0355869000937656,0.8829512991884624,0.9145264363035459,0.882622994187196,0.9446630504637892,1.0966186704311847,0.8639575800173731,0.859232229656942,1.001448305753271,1.0622753111055578,0.8306044620754501,1.0555462133280145,1.1002865215731632,1.0159438250546124,0.9175883717516871,0.8174555429658906,0.9638066146055099,0.9968307183115535,0.8867792752955406,1.0644047473747122,0.9491207016889273,1.0233000369936807,1.0161958409571816,0.9910418327128896,1.0570659193991736,0.8253341164219489
9400,0.9973052168078546,0.9494572922454798,0.9940378254009091,1.0732097962132685,1.114324086012756,1.009406507059569,0.9536430366121286,0.8981208736326928,1.1147315315653932,0.8999993302874841,1.060710717497859,0.9318767358135885,0.8713941942143408,0.8342509020658577,0.7305560152476663,0.7980428733623289,0.8714942330373079,0.7790982455593105,0.9536430366121286,0.8981208736326928,1.1147315315653932,0.8999993302874841,1.060710717497859,0.9318767358135885,0.9375664128115053,0.982376398273611,0.9886321142882125,0.8872911022326455,1.0841814200023496,1.0218552621692787,0.9182876421110042,0.9389448397714274,1.0417339089679818,1.0182713555381497,0.8883317293067012,0.8513956443502018,1.001211816708991,0.9608769513442507,0.9700271289319609,0.981294924775521,1.0582360593115654,1.0169853122528478,0.9168608640646315,0.8991795081491878,0.9945445910771425,0.9805204963811822,0.9207557616002229,1.0235392056125001,0.9536430366121286,0.8981208736326928,1.1147315315653932,0.8999993302874841,1.060710717497859,0.9318767358135885
9600,1.0032072084066672,1.0941048031583662,1.022934518878796,1.0169135277038288,0.9221101504964918,1.035705894618077,0.9490646077242445,0.8874869773944536,1.1140970502331935,1.0752406585950378,0.9651596565059061,0.9491886528047901,0.8731673075513963,0.7251965035656499,0.7934274205072539,0.6402845838530354,0.9780008086528639,0.7375339660395359,0.9490646077242445,0.8874869773944536,1.1140970502331935,1.0752406585950378,0.9651596565059061,0.9491886528047901,0.9397880898850787,1.083292395303954,1.0961982749409547,0.9603932987953869,1.0325270012056504,0.7875413227110737,0.9184620131475838,0.6848808843031917,0.8517325257775756,0.9154634461684567,0.9146046432723919,0.8876881946287895,1.0048845471798302,0.9531487786432866,0.9487437632599844,1.124027982872085,0.9498540809875855,1.093473037420461,0.9142818371302565,0.8832795172307542,1.0103191664645441,0.9869257721620768,0.8327376073722479,1.0807778966507073,0.9490646077242445,0.8874869773944536,1.1140970502331935,1.0752406585950378,0.9651596565059061,0.9491886528047901
9800,0.9996601870041466,1.0286944736953139,1.0237218049950993,0.9859397514975358,0.9734708499664625,0.9763888695499744,0.9522247734424166,0.9468795239497224,1.1153561559368592,1.0494053654462914,1.0678865469452825,0.9774066000886883,0.8720900393496969,0.7047326644549123,0.809137284067921,0.8046702145164943,0.9668717019750876,0.7121362246507199,0.9522247734424166,0.9468795239497224,1.1153561559368592,1.0494053654462914,1.0678865469452825,0.9774066000886883,0.939669559941628,0.9322755374926999,1.0569753258655958,1.0539717024234667,0.9501410611621758,1.04545099643824,0.921865417460392,0.8937237420188665,1.0140527034581617,0.8371555739940872,0.8657326035003121,0.8994806686273028,0.99949342568116,1.0413204025827663,1.0675044991162972,1.0505878448510302,1.0358214928202896,1.0172739728992741,0.9172183746586758,0.8651305350395263,1.0371677930922598,0.9348619390684031,0.969209286061954,0.9085825609392203,0.9522247734424166,0.9468795239497224,1.1153561559368592,1.0494053654462914,1.0678865469452825,0.9774066000886883
10000,1.0003960383371548,0.9337502638171672,1.08020280304711,1.0086863369831685,1.0634553684472599,1.0667105731401352,0.9471954001237076,0.932762583503011,1.0284546192250015,1.0393080112633302,1.0232028909196775,0.9970212049097219,0.8653252471010409,0.7944299611718829,0.7780112689233155,0.8934563699292618,0.8784949478779964,1.0365004337138501,0.9471954001237076,0.932762583503011,1.0284546192250015,1.0393080112633302,1.0232028909196775,0.9970212049097219,0.94012174997699,1.0794446228427086,1.0432738933982884,0.9878306586330531,1.1364847243792922,0.9056960585480012,0.9281686251826529,0.8999123851191749,0.9218894360722842,0.9789123719676552,0.8444981745987726,0.9664970778721942,0.9998906805124199,1.0278376740060475,0.9551842394006071,1.0343009139998318,1.0359584344613875,1.0872345372205336,0.9189194620328095,0.9120904175434493,0.9403823099163738,0.9748853070369528,0.8753719569467467,1.0260219728215245,0.9471954001237076,0.932762583503011,1.0284546192250015,1.0393080112633302,1.0232028909196775,0.9970212049097219
10200,1.001829073897092,1.0784470563732975,1.0778992889061134,0.9814382407143266,1.004431782593205,1.0163803544004948,0.9529144048535114,0.776342232801008,1.0944291912633581,0.9808136866664722,0.994866142780523,0.8640721567864057,0.8675852360963853,0.49583335666729705,0.7284113417198871,0.8259130982325915,0.8583657078181108,1.060517183153263,0.9529144048535114,0.776342232801008,1.0944291912633581,0.9808136866664722,0.994866142780523,0.8640721567864057,0.941357636527369,0.9820507263712513,1.1011443699590473,0.979036681815505,0.9660494798849318,0.9368727511492667,0.9228038074959117,0.8992453661904326,0.9369411156658087,0.8878793192093162,0.9471679816577181,0.8264374093610288,0.9947201823653247,0.9886932349311871,0.803695026545164,0.9640794631318433,0.9118611330571363,1.0863217358911152,0.9210969745574394,0.9117222339208658,0.9289737248421113,1.0306574644992803,0.9225457807674307,0.9664316381284392,0.9529144048535114,0.776342232801008,1.0944291912633581,0.9808136866664722,0.994866142780523,0.8640721567864057
10400,0.9993035028389649,1.0372143711593886,0.9797017853672652,0.9495321766631406,0.8991998821133602,1.0034730949131303,0.9557663200422394,1.041351146911703,1.022408488693879,0.9384048337949381,1.0323386983148342,1.013975041747292,0.8720120961131245,0.7713221681965754,0.8307099561566494,1.018209782647949,0.7689565687697947,0.9851424534250628,0.9557663200422394,1.041351146911703,1.022408488693879,0.9384048337949381,1.0323386983148342,1.013975041747292,0.9424780649583464,0.9478315470640183,1.0286041694268953,0.9703285192678791,1.0444524224499294,1.0458700150381726,0.9243850983104358,0.9281310547828809,0.9988278602484271,0.8865765823663443,0.9916481336517764,0.9726792310400705,1.0028074407991234,0.9857663651661996,0.8638791184019579,0.9491439778600529,1.0848597246401388,0.9950963512138983,0.9205376116615516,0.8575994685490433,1.0091767552395452,0.9520039753110374,0.8452176038489198,0.9926692683966291,0.9557663200422394,1.041351146911703,1.022408488693879,0.9384048337949381,1.0323386983148342,1.013975041747292
10600,1.0006492487914116,1.071385282041952,1.0642415852194445,1.1652327218023966,1.0522421283909837,1.108205300460601,0.9508833331444839,1.0367411871372028,1.0084860723310165,1.050290855998959,0.9767345804402214,1.0008337799618263,0.8736976157116367,0.848624333699157,0.8952419411938479,0.8358626264095265,0.8058721115729148,0.9774504899062666,0.9508833331444839,1.0367411871372028,1.0084860723310165,1.050290855998959,0.9767345804402214,1.0008337799618263,0.9424535393927274,0.9883464543679913,1.073964010086875,0.9732132290050056,1.100246550756775,0.9549064240148722,0.9239804990762366,0.9361867923352606,1.001837785603889,0.9238077809538189,1.1139729173394655,0.9203378695080396,0.9992191373776749,0.9226091687645108,0.9735572496907628,1.0406153159826321,1.0556221619570447,0.9699589144035854,0.9252507139669608,0.8090709165245734,0.9674820840752391,1.0534837938586596,0.9302709017511966,1.003199669405226,0.9508833331444839,1.0367411871372028,1.0084860723310165,1.050290855998959,0.9767345804402214,1.0008337799618263
10800,1.000257733750637,0.9907759419494421,1.0594054114222693,1.0099255448641413,0.9961713244721665,1.0448823140033487,0.9570840276822746,1.0174716772377006,1.0217898048442617,1.0130837134105746,1.0276795754887422,0.9908969737474383,0.8843110253771403,0.8583922093062807,1.0192288415149475,0.974238147027987,0.877427716864464,0.9896028133556402,0.9570840276822746,1.0174716772377006,1.0217898048442617,1.0130837134105746,1.0276795754887422,0.9908969737474383,0.9444720598496267,1.0877314206450137,1.1280341081028553,0.8849197286074556,1.0208131803773393,0.9976192189686033,0.9254536810669677,0.900220073517964,0.9548756099608968,0.9149801780831814,1.0060732670321366,1.0223269431811186,0.995661407938616,1.0594207016496888,0.9948370383947837,1.0813698406886292,0.8462235543214427,1.0519689341437541,0.9241798327747403,0.8310830067035726,1.0044591633448914,0.9589017263893329,0.9526146886991321,1.0059707310319013,0.9570840276822746,1.0174716772377006,1.0217898048442617,1.0130837134105746,1.0276795754887422,0.9908969737474383
11000,1.0006866602949211,1.008472985405984,1.072984976701425,0.9931291975440156,1.1078497613284326,1.0310449794079408,0.9536220490339354,1.0173795946932518,1.064185218236142,1.00998990158499,1.0241324926802438,0.9590338336710874,0.8818992374671899,0.8739111657584085,0.8595567971559017,0.9038393974221887,1.005927887090053,1.1462675565366347,0.9536220490339354,1.0173795946932518,1.064185218236142,1.00998990158499,1.0241324926802438,0.9590338336710874,0.9433905477559414,1.0226492691993165,1.0630126844213625,1.0511695095108005,0.9738277033317524,1.0836199716937651,0.9198381010197862,0.9188844327341461,0.9512428887451585,0.8521939533351068,1.0459431274190931,0.9809174816788814,0.997526993641718,0.9086422488523925,0.9574138101029166,0.9168454765363853,0.9820261548944247,0.9444220807173601,0.9215353022978486,0.7894506066254986,0.9213525415744623,0.9939680369360894,0.9894218405103306,0.9964538526230416,0.9536220490339354,1.0173795946932518,1.064185218236142,1.00998990158499,1.0241324926802438,0.9590338336710874
11200,0.999163656299689,0.966732012121403,1.0694054476961485,1.0115886345910874,1.0411820650244823,1.0826193506330832,0.9530542936606559,0.8842252335012932,1.0423676984858863,1.0024613414925705,1.0955678996880205,0.8901714037811976,0.8794201781250647,1.0327661211352674,0.840590783859629,0.7972003456920521,0.9871849510869897,0.9665267206043012,0.9530542936606559,0.8842252335012932,1.0423676984858863,1.0024613414925705,1.0955678996880205,0.8901714037811976,0.943669628496776,0.9986043274177157,1.0654750368917159,1.074558746636751,1.0792902787846628,0.8542900874053194,0.9264419995448587,0.9501502000447172,0.9460665112989552,0.9403599303571742,1.0359550163127933,0.998104646737322,1.003969272871522,1.0911308295284508,0.9968323550125536,1.0345599098553298,1.0697381204084733,1.0054755558517592,0.9184429538050841,0.7329318532679809,1.0223019634387773,0.968829157437523,0.9797242251560623,0.9874565914465708,0.9530542936606559,0.8842252335012932,1.0423676984858863,1.0024613414925705,1.0955678996880205,0.8901714037811976
11400,1.003061328731462,1.0397618644718367,0.8294231256642802,1.0593194171612823,0.9242471880416154,0.9619060630339153,0.952888215659685,0.910190101912852,1.0483038512237435,0.9557891172624279,1.0863962775726028,0.9536655471466033,0.8809922559985419,0.8861884228060994,0.7725446231285574,0.9870313024490339,0.853698883331706,0.8354051882936784,0.952888215659685,0.910190101912852,1.0483038512237435,0.9557891172624279,1.0863962775726028,0.9536655471466033,0.9403172112405662,0.9836858050833974,1.061007692724809,0.8697268053872381,1.132279256150916,0.8617685418899178,0.9265697719587642,0.9513346289388872,1.0385956637312903,0.9945840428416611,1.0545753846559514,0.9516273798812485,1.0012933105292925,0.9213428162305387,0.9835408114627827,0.9749115683514795,0.9217786730299762,0.9905684304966351,0.9195425145149665,0.7743668326986576,1.0256053387301272,1.0522112124633303,0.8357135400569932,0.9297137654345179,0.952888215659685,0.910190101912852,1.0483038512237435,0.9557891172624279,1.0863962775726028,0.9536655471466033
11600,0.9990293343182906,1.0180593639383324,1.0726828936027641,1.0302739158843184,1.0589234677158699,0.9353585499496874,0.9552086821529191,0.9012849670169004,1.0919962183320713,0.9644685795898169,1.004610337576918,0.9826091882536262,0.8829634469589176,0.9226064779904912,0.9497032180827497,1.0587932991021372,0.7047475021503966,0.9917334285583299,0.9552086821529191,0.9012849670169004,1.0919962183320713,0.9644685795898169,1.004610337576918,0.9826091882536262,0.9437658371608131,0.9193865122594831,1.1259327860709742,0.9358503636321995,1.1235990224889352,1.0275337654858723,0.9279009403507247,0.9470027988447339,0.9519724603993539,0.963767084434784,0.9643512127038145,1.0314242915475929,0.9995262711144237,1.0485931438377238,0.8765875224818727,0.8478833218877667,1.0090567307377931,0.9965332268565407,0.9233358082376398,0.9086214896324313,1.007911953443694,0.9839304065295292,0.8453418864839503,0.9254055001627225,0.9552086821529191,0.9012849670169004,1.0919962183320713,0.9644685795898169,1.004610337576918,0.9826091882536262
11800,1.0019596722821131,1.067483506463218,1.1091218631819384,0.8852949386841931,1.0154500131848854,0.9627903915012694,0.9548058613774066,1.0277929283015252,1.0409746550688224,0.9653899976862976,0.9163281953859731,0.9727659616496941,0.8825915757050312,0.8318821998110044,0.8678988157372163,0.9649249520815446,0.9393087742949096,1.1125990014574092,0.9548058613774066,1.0277929283015252,1.0409746550688224,0.9653899976862976,0.9163281953859731,0.9727659616496941,0.9490059004334068,1.059003111665863,1.0729501650221362,1.0295262835418557,1.1310352553644187,1.0063894719646078,0.9226000499484991,0.8239736545070613,0.896645656046977,0.8885035292489644,1.0204899297849275,0.9427935813841853,0.9997405514684936,0.9712293379341033,1.0253729901291662,1.0550242141818713,0.993711699828511,1.0008439593819458,0.9227574191230324,0.9107808191125248,0.8660418521914727,0.979119763857074,0.9728098104271365,0.9554259247936522,0.9548058613774066,1.0277929283015252,1.0409746550688224,0.9653899976862976,0.9163281953859731,0.9727659616496941
12000,1.0013131806169504,1.0611694591043295,1.095737800370136,1.0947950260214028,1.0471103643225679,1.127650508368583,0.9523732849065192,0.8360803532743862,1.0406315955097594,1.0376387785185412,1.0489090841421271,0.9385018771975859,0.8777105179837126,0.8691451246112369,1.0025020418933193,0.8666086803456482,1.013600532364429,0.7049395414308078,0.9523732849065192,0.8360803532743862,1.0406315955097594,1.0376387785185412,1.0489090841421271,0.9385018771975859,0.9390355841481679,1.0532622645280711,1.1465448968931824,1.0125598493171555,1.1189436915578321,0.9982254849298273,0.9265550562316335,1.0134740106388298,0.9479811440892136,1.011768563040694,1.051868331578173,1.0424370719411622,1.0022192760441535,0.8306945418481074,1.0446428664981746,1.0979385438195388,1.044062383419442,1.0961653723645948,0.9246719544384321,0.819555731166095,1.0860817875671183,1.017350518684651,0.9556901417975789,0.9352812303942242,0.9523732849065192,0.8360803532743862,1.0406315955097594,1.0376387785185412,1.0489090841421271,0.9385018771975859
12200,1.002486782068972,0.9780521009474875,1.0303521904125101,1.1246991606509378,1.0079722680179508,0.9859575405348223,0.9564299531716691,0.9439792349280054,1.018338255289756,0.9485497073015434,1.0194255484987422,1.0024145339911001,0.8833256340223639,1.010087028305389,0.8410895045235777,0.9942687758973301,0.9960167068078242,0.7394885233499351,0.9564299531716691,0.9439792349280054,1.018338255289756,0.9485497073015434,1.0194255484987422,1.0024145339911001,0.9473603332720986,0.9422028581339481,1.1111125977466276,1.018330266346539,1.0943982281704783,0.8768395278298039,0.9302896168598135,0.9858778714307213,0.940944450839445,0.9956943684238827,1.0127607735313453,1.036868650577891,1.002746215562697,1.0537845479082524,1.0449286529191764,0.9484139675622896,1.0255364417015627,1.0280928693291065,0.9253727032633415,0.9571455001599594,0.9404001694104789,1.0617587360589889,0.9673483200880864,0.9615860073496371,0.9564299531716691,0.9439792349280054,1.018338255289756,0.9485497073015434,1.0194255484987422,1.0024145339911001
12400,1.0002965622277642,0.8796389623069514,0.9120486409108582,0.9834274174857883,1.0551800607504325,1.0566242228907634,0.9568901636137613,0.9514986615595109,1.0719490851439977,0.947102252108311,1.070640457349167,1.0579985074425293,0.8849852208688236,1.021780681539696,0.8699064429100878,0.8186986801516067,0.8881841989925241,0.8437946105154464,0.9568901636137613,0.9514986615595109,1.0719490851439977,0.947102252108311,1.070640457349167,1.0579985074425293,0.9452062577748838,0.9943559818086941,1.1167139033177276,0.9901813626874263,1.1474033194902395,0.9264233252923747,0.9310384309018367,0.5994981794889342,0.8638239916021636,0.9214954201270397,1.073379484351131,0.9243584915274863,1.0004006857692311,0.9957660671170308,1.0797840092193771,1.0572717394600384,1.0768447894956374,1.0585396793603388,0.9212580679594895,0.9427077436039086,0.9745237127896705,0.9568356965522121,0.9323068941349681,0.8870037530438528,0.9568901636137613,0.9514986615595109,1.0719490851439977,0.947102252108311,1.070640457349167,1.0579985074425293
12600,0.9989007208667755,0.9343180210781871,0.9028096516807088,1.0444054853888731,0.8627706872054345,0.9741886875936381,0.9568043684359304,0.9805282666777612,1.0343236828114712,1.002546647745065,1.0211678867026326,0.8916644956913448,0.8828972965621624,0.9405105909454528,0.8527471979178439,0.8477907360555842,0.8096160226320931,0.7746677472389605,0.9568043684359304,0.9805282666777612,1.0343236828114712,1.002546647745065,1.0211678867026326,0.8916644956913448,0.9430099556058721,0.9359433211095721,1.0900823167298195,0.9648986670920751,1.101721021999459,0.8921454108457888,0.9269735066889093,0.9794642696331931,0.9685620474764526,1.0390855077303696,1.0705655874506006,0.8944246340644862,0.9971480488581203,1.0394794959592437,0.9565151839572199,0.9210374067892555,1.0401753763793837,1.0515393030515034,0.9242694045659586,0.8524570027743168,0.9406733095029853,1.0263946170912404,0.9450656409781146,1.0853620861974251,0.9568043684359304,0.9805282666777612,1.0343236828114712,1.002546647745065,1.0211678867026326,0.8916644956913448
12800,0.9994322299563485,1.009052959420246,0.955249866282643,1.116470229695645,1.1157509726112578,1.0006739010733132,0.9543246312859683,0.9001476754609802,1.0926088064249229,1.006847136571454,0.9458826214257156,0.8674406934280257,0.8883340742765705,0.9459786932930123,0.8875425267336285,0.7794772107001464,0.9206925230943227,0.8451206447007609,0.9543246312859683,0.9001476754609802,1.0926088064249229,1.006847136571454,0.9458826214257156,0.8674406934280257,0.9442900322700579,0.9152089706023043,1.1162880515048896,0.7545904305985942,0.9296870724639731,0.9696376643039312,0.9258877068303868,0.9053163303371176,0.7579415087323306,0.8650744557233379,0.9872282419613139,0.9529707985618093,1.0023104773659082,0.9136722927751831,1.0303070114131865,1.0205193475727086,1.141759761078346,0.9846927631379034,0.9232140403363417,0.8372385943764276,0.9792423185410888,1.0343369717536848,0.9885589699319224,0.9251219609451848,0.9543246312859683,0.9001476754609802,1.0926088064249229,1.006847136571454,0.9458826214257156,0.8674406934280257
13000,0.9959775693635109,0.9840843126994295,0.96310147285568,1.0565795247109848,0.9951600588094993,1.0342449629504604,0.9562613800845334,1.083723785429844,0.9974990537876564,0.9292142363892426,1.0129223874250979,1.0270512861294465,0.8875205271787675,0.9296250371481103,0.6383773129865107,0.9835886502253496,0.9514705949302823,0.845988902331201,0.9562613800845334,1.083723785429844,0.9974990537876564,0.9292142363892426,1.0129223874250979,1.0270512861294465,0.9458974645559729,0.8782296109952384,1.0633797435429793,0.9995146365314874,1.1308940865165091,0.9304271637743652,0.9305575712062738,0.9146474430917456,0.9034597793535111,0.8912494951215431,1.0379594984744103,0.9666011394767338,1.0021432989405878,1.069679452497369,1.0532464172851408,1.005182863641421,1.0523602348446017,0.9207257564930263,0.9252843199180935,0.8356285851603402,0.9522569986139734,0.9673657750890576,0.8837802968612088,1.0423819415381987,0.9562613800845334,1.083723785429844,0.9974990537876564,0.9292142363892426,1.0129223874250979,1.0270512861294465
13200,1.0017037897978223,0.912709398745379,1.0409665399019945,0.9611385022997451,0.9767954645141497,1.0825870186139241,0.9581410335447123,1.064219068797294,1.127784360921764,0.92179520479244,1.0029903603107644,0.9429193074911939,0.8891318554164525,0.7758111195405355,0.8644934085817652,0.7995800636089685,0.8361471320717792,0.8893289962971779,0.9581410335447123,1.064219068797294,1.127784360921764,0.92179520479244,1.0029903603107644,0.9429193074911939,0.947979379457049,0.9397079727835738,1.1178904724203444,1.053425948542757,1.1276251677904352,0.9805611020022226,0.9347697889385995,0.9921997174986346,0.9753495050913982,0.8533693767087307,1.0939048693164417,0.9439749156484045,0.9985399159815939,1.1023994026134714,1.037562345532025,0.9987450586365839,1.0356514304359181,0.9396149038721242,0.9243868420711634,0.9399074983741933,1.0449631241338804,0.9284253691539192,1.024948199143216,1.0749256957419968,0.9581410335447123,1.064219068797294,1.127784360921764,0.92179520479244,1.0029903603107644,0.9429193074911939
13400,1.0018979679639528,0.9861411263075124,0.8440609680531501,1.1121935476102054,0.9856357945047624,1.0621527755579339,0.9596901008098496,0.9533929383994405,0.9955884928062039,0.8059884099756542,1.0626239939401476,0.964882278364024,0.8872718434444993,0.7841610124731868,0.9578879845926032,0.8207102623834668,0.880485825766108,0.9560695768477346,0.9596901008098496,0.9533929383994405,0.9955884928062039,0.8059884099756542,1.0626239939401476,0.964882278364024,0.9464578022469454,1.020518763927909,1.1339307972772377,0.9893165105690771,1.0317937376692436,1.1262978336077158,0.9320237370674448,1.0338045147151773,0.9173917102999186,0.9667630023127316,1.0460770853865609,0.9915397927264531,0.9999775732820314,0.8867876707843988,0.9969431018863262,1.0297406269626423,1.0484294334841966,1.033130604474135,0.9251187686789367,0.8862940859645567,0.9316705472743777,1.0468060462771995,0.8767727090068271,1.0033717741029702,0.9596901008098496,0.9533929383994405,0.9955884928062039,0.8059884099756542,1.0626239939401476,0.964882278364024
13600,1.0023493813758502,1.0843593819524537,1.08471783045439,1.0742354688098408,0.9218378504795046,0.9944914825796854,0.9611399103939532,1.0259088706695976,1.0318740362608183,1.0989784715261008,1.0570004828720998,1.0187606729598198,0.8892266077976783,0.8187836921785026,0.7480231711899462,0.7401384920401184,0.9202559024847344,0.9687301303089016,0.9611399103939532,1.0259088706695976,1.0318740362608183,1.0989784715261008,1.0570004828720998,1.0187606729598198,0.9460741464586134,1.026692597403255,0.9247543247016814,0.9540872037113617,1.0555865780671603,1.0201561550097864,0.9344095438926832,1.0370316015589234,0.8760057949094637,1.076485244842876,0.9911233939162285,1.049880103791602,1.0040663942659436,0.9974815528671096,0.8669932263366642,0.8899526009980856,0.9625668678846927,0.8981527211697635,0.9247113696055743,0.9815020555632135,0.9910559249663855,1.0047850030645018,0.910986090543393,0.9847038794784796,0.9611399103939532,1.0259088706695976,1.0318740362608183,1.0989784715261008,1.0570004828720998,1.0187606729598198
13800,1.002765983650843,0.9612264733428556,0.8720907912535133,1.1328511778304686,1.061716033593084,0.9307258632478802,0.9602700918203533,1.0186929673362628,1.078027808587331,0.9186113990586637,1.0347670200260795,0.9657499755125237,0.8826899431436268,1.0225340116364605,0.8313857824160807,0.938472417225009,0.7746589108055772,0.8963074998180408,0.9602700918203533,1.0186929673362628,1.078027808587331,0.9186113990586637,1.0347670200260795,0.9657499755125237,0.9470650875440525,0.954060759657053,1.0741799074021132,0.897226888336313,1.0179768592333684,0.9896790679463212,0.9340807219060036,0.9654540904444787,0.9701353507822366,1.0384609687850148,1.0634251829545878,1.075712627446243,0.9962992555022887,0.9246106285499323,0.9801800346831772,0.8797780019092375,0.8806602303863617,0.9366867173495278,0.9252702944293553,0.8757626032203462,0.9270987660652249,0.9587318241022948,0.8527130698039372,0.8992428078958004,0.9602700918203533,1.0186929673362628,1.078027808587331,0.9186113990586637,1.0347670200260795,0.9657499755125237
14000,1.0011717595601812,1.0051802673004315,1.0774705544635033,0.8668024827567559,0.9345702740187463,1.073040883038105,0.9554213667132303,0.8890239692919899,1.1459200463349875,0.9643444977765169,0.9689398551138253,0.8122448984873819,0.8867672378500423,0.9234652278705618,0.9672237549670247,0.7817936735944023,0.9862113957646481,0.8660270570595962,0.9554213667132303,0.8890239692919899,1.1459200463349875,0.9643444977765169,0.9689398551138253,0.8122448984873819,0.950850667274232,1.0503247402860096,1.0668068832481175,0.8556083221705955,1.0098263346053904,0.9033216172578936,0.935390407434803,0.8405211095495954,1.0711132180073282,0.8767683075411936,0.9287104916522629,1.0051100218726734,0.9996335101946944,1.0784207573688398,1.0076700351766328,0.9331090451781457,1.0438105316316673,0.9504736702219168,0.9261304582330725,0.9224675447708427,0.997050518064579,1.0595683499723347,1.0035246406394935,0.888123307547722,0.9554213667132303,0.8890239692919899,1.1459200463349875,0.9643444977765169,0.9689398551138253,0.8122448984873819
14200,1.0032946372872644,0.9848077066161343,0.922830664756866,1.026636206017292,1.0329803322435926,1.1367995921145244,0.9599966727440186,1.004182800021315,1.1444087525409612,0.9915948277511918,1.0954525656148844,1.051777302204161,0.8904410212342971,0.7865552649043136,0.8914681047442552,0.9012743837180258,0.7947868730287861,0.86212828348715,0.9599966727440186,1.004182800021315,1.1444087525409612,0.9915948277511918,1.0954525656148844,1.051777302204161,0.947755809276441,0.9912162897914629,1.055455815545514,0.8109589407624167,1.0934132679540178,0.9737434846449008,0.9327025945556994,0.9760796594659544,1.0426587227951445,0.8573401197637653,1.0898360953872488,1.0172356198997017,0.999222767042238,1.1153785087113108,1.0687678840028656,0.9402649827817031,0.907675658860428,0.9384884201188607,0.9273170934207883,0.9406563601534225,1.0072288876009765,0.9567917286763391,0.8834825854438664,0.9968469562053912,0.9599966727440186,1.004182800021315,1.1444087525409612,0.9915948277511918,1.0954525656148844,1.051777302204161
14400,1.0001310746186387,0.9781738729187561,0.9608339748653952,0.9966084231408253,0.9664758776161029,1.0109894658260363,0.9628557483510185,0.9643342704575235,1.0377181212157296,1.0790010234162073,1.0530604705681772,0.9556413734716103,0.8937557133055468,1.005447196398283,1.0526075421669365,0.8406465140713627,0.9714925247746086,1.0433802471560414,0.9628557483510185,0.9643342704575235,1.0377181212157296,1.0790010234162073,1.0530604705681772,0.9556413734716103,0.9500994537404334,1.0569644873833735,1.087074864341795,0.9005980209987344,1.1376335684087264,0.9280745959247994,0.9361227580808404,0.9846348024554101,0.9811877410999638,1.0336408440188742,1.0750083958897914,1.0067478758636093,0.9979919485657406,1.045302450145825,1.004517108147949,0.951888902268766,1.0752502442057812,0.8476006676967719,0.9271357179496431,0.9176802164975902,1.0591471328617592,0.9820782911830929,0.8651794377001499,1.0896614822859092,0.9628557483510185,0.9643342704575235,1.0377181212157296,1.0790010234162073,1.0530604705681772,0.9556413734716103
14600,0.9995942593803473,1.0356845827177454,1.0585283701434587,1.0119782986659465,0.9510738440968641,0.962199818514092,0.9541509218515697,0.9789957779214464,1.1428908619499107,0.9302967220124901,1.0046147056700896,0.9640235500734455,0.8872930554787419,0.8316742436556868,0.9651002940835054,0.7924874859062733,0.9341288510370803,1.0148775206558986,0.9541509218515697,0.9789957779214464,1.1428908619499107,0.9302967220124901,1.0046147056700896,0.9640235500734455,0.9502839600778661,0.7965566276076516,1.0491963055781162,0.9617497836815582,1.1363370978313743,1.0004856559152042,0.93638583147019,0.8508045032055832,0.9155830364436232,1.029153101774947,1.0058299895513918,0.9489053735578952,0.9974110250663645,0.9754952095188685,1.0634526788557441,0.9319692545704468,1.0662361165315994,1.0331210046109347,0.9256056420036991,0.8778063310438002,1.010832533664583,0.9897455686636321,0.8602566832097357,1.054231684749563,0.9541509218515697,0.9789957779214464,1.1428908619499107,0.9302967220124901,1.0046147056700896,0.9640235500734455
14800,0.9970333489125374,0.9081370288848253,0.9873371720023724,0.9029214563548812,0.8987669595216848,1.012979410668442,0.959604829966275,0.8700454835638556,0.8842967375972705,1.031826663287284,0.9736079860252402,1.0284864815411177,0.8928553826824188,0.9290869808258087,1.0595930966337235,0.8223785820435576,0.879486436715877,1.0865167555200959,0.959604829966275,0.8700454835638556,0.8842967375972705,1.031826663287284,0.9736079860252402,1.0284864815411177,0.9492411300499115,0.9192637716867409,1.1099923658294248,0.8580089356522312,1.1276898762125416,0.9355422452672887,0.938927853598374,0.7882203386886507,0.9913273005630685,1.0714636744638624,1.056876581960134,0.8128637673325871,1.0040642679080805,0.9945593315694098,0.9350719701265532,1.006077424565099,1.048033553083727,0.9255270096493688,0.9251672757855169,0.9333724466781478,0.8853827278680785,0.980358285143998,0.9395196033483044,1.0078721868593592,0.959604829966275,0.8700454835638556,0.8842967375972705,1.031826663287284,0.9736079860252402,1.0284864815411177
15000,1.0016961025063174,1.0094171320290648,1.0599758860426443,1.014327388855675,0.837886033195278,1.0533145908717245,0.9590407380928495,0.9702719556959325,1.0873191960805406,1.0698988411630128,1.059266172356126,1.013243686818039,0.8974066025249247,0.8542375738948093,1.0202452612498514,0.9237578009177546,0.9192797081587523,0.9721252692650728,0.9590407380928495,0.9702719556959325,1.0873191960805406,1.0698988411630128,1.059266172356126,1.013243686818039,0.9540543657094025,0.9305559985636481,0.7770251724006311,0.9922912664384574,0.9815095651070801,0.9008238713691454,0.9367699170102454,0.8746953359916133,1.0411053247880147,0.9958858991799987,1.1055977290313495,0.9996789112242614,1.0022198426391866,1.056250254949772,0.9202087783234905,0.9310922896145192,0.9839914183218726,0.9459428203779909,0.9277504678094606,0.8853394696526762,0.9342912752011625,1.0017445105996814,0.9764987225601104,0.9458640686931483,0.9590407380928495,0.9702719556959325,1.0873191960805406,1.0698988411630128,1.059266172356126,1.013243686818039
15200,0.9994827792650806,1.013586949043428,0.8981018384233808,1.0704260237160292,1.064618314384142,1.0873711542863684,0.9584728643994365,0.9698443697480209,1.0608320674814937,1.0381950740543815,1.0859123682699268,0.9484387248172019,0.8909701132691457,0.9271828503840729,1.020155002508977,1.0600908961208013,0.8861007432733803,0.986704083669447,0.9584728643994365,0.9698443697480209,1.0608320674814937,1.0381950740543815,1.0859123682699268,0.9484387248172019,0.9493541644495407,1.0159733301611928,1.061542524703429,0.8961363182467627,0.9283497945352425,0.892454694711232,0.9350988743731579,0.9789519752643655,0.8886174976660126,1.034688725836262,1.0671056489179507,0.9137501053120518,0.9992984814587418,0.9868406975501045,0.9285146295321652,0.9686546219624986,1.045536843619745,1.0230004142203475,0.9258007341606062,0.8451546473290134,0.9436266795074597,0.9534743051314093,0.8531525436693531,0.9400021482259364,0.9584728643994365,0.9698443697480209,1.0608320674814937,1.0381950740543815,1.0859123682699268,0.9484387248172019
15400,0.9999174628510921,1.0210842078765376,1.0174804003549371,1.0091724481736188,1.0441178492520962,1.1377687446670872,0.9609331462036194,0.8760419286533091,1.0553510951643255,1.0905208703640383,0.9960952296550509,1.0778042305924997,0.8931733756413271,0.9672401314365752,0.9239340535415653,1.0801058029498685,0.8366141650796726,1.0373132519095982,0.9609331462036194,0.8760419286533091,1.0553510951643255,1.0905208703640383,0.9960952296550509,1.0778042305924997,0.9472858240124651,1.1183775645083065,1.1065610571912627,0.763787737872365,0.8809212418691279,0.905409829270239,0.9342867838656723,1.0099410191478118,0.9479254448752906,1.006737637345264,1.1454905854325954,0.8827721499431027,1.0001809652025078,1.0374278304333957,1.0356563414614586,1.0197401320458892,1.0446594005236678,0.9788298890292939,0.9271923812836687,0.8427067207617627,1.0438298045834218,0.9870366130809466,0.9698505426597877,1.0700896543385907,0.9609331462036194,0.8760419286533091,1.0553510951643255,1.0905208703640383,0.9960952296550509,1.0778042305924997
15600,0.9957692181660848,1.0764506140068084,0.9497414914546515,1.028906499581884,0.9662786346068047,1.0389272168803627,0.9576146866939936,0.9090231621646991,1.164213780291744,1.0665334244290465,1.0170649800414948,0.9602474734965646,0.8928650222087136,0.959015583363421,0.8585288105671847,0.8233150719884856,0.8863828099979598,0.9994527245328597,0.9576146866939936,0.9090231621646991,1.164213780291744,1.0665334244290465,1.0170649800414948,0.9602474734965646,0.9478058316013924,0.977559305041395,1.1170242608643828,0.941807772419054,0.9007164680114531,1.0557344969753848,0.9391593759091369,1.0659784930020342,1.0170839351026797,0.8732852980012058,1.1197099850000194,0.9102052241126989,1.0014648482006685,1.0234147749348008,1.0659406067380854,1.0220626713891006,0.9982790218449801,0.9111031672318007,0.9257727372165622,0.8819127041824742,0.994168039330826,0.9258720670693387,0.9562354038835499,1.119216335319737,0.9576146866939936,0.9090231621646991,1.164213780291744,1.0665334244290465,1.0170649800414948,0.9602474734965646
15800,1.0019152845552535,1.0893888585122558,1.0823337991337285,0.9067322166117081,1.1044580509946258,1.0292840240592172,0.9625376529899209,1.009242928127982,1.0055890450015101,1.041233598287072,0.9494358969773493,1.0268529864546618,0.8895475588326786,0.8854399554007562,1.0309742598898257,1.03917013441499,0.9515126676837822,0.9343700634079053,0.9625376529899209,1.009242928127982,1.0055890450015101,1.041233598287072,0.9494358969773493,1.0268529864546618,0.9513355151010201,1.0328949083919627,0.9756066624971439,0.8030545687734899,1.0163546027347423,0.9244775146308293,0.9367960417877472,0.9824065017983009,0.9661309250405851,0.8495418909332031,1.091550543439361,0.9310190085260586,0.9993833740057001,0.992058568219835,0.953296826645087,1.1505303214313964,1.0950550022595347,0.9831888121624688,0.9303398148106987,0.8391508229520961,0.8942921908597776,0.9446311855122285,0.937824547974668,1.0266119171754893,0.9625376529899209,1.009242928127982,1.0055890450015101,1.041233598287072,0.9494358969773493,1.0268529864546618
16000,0.9958426667535227,0.9178643712213598,0.932991627738351,1.0588089379684074,1.0756561066342565,1.0387559745574435,0.959958519912817,1.0978701270583042,1.1072009030771923,1.0553855768152152,1.0996801519877386,0.9016396714553698,0.8956228037972965,0.7712794712883516,0.7215170419868742,1.0827454828618155,0.9692295483107264,0.9918572203565239,0.959958519912817,1.0978701270583042,1.1072009030771923,1.0553855768152152,1.0996801519877386,0.9016396714553698,0.9501692401479737,0.8291768715154083,0.9368443359141214,1.0131558293509288,1.0807808613170617,0.9359678112598878,0.9406321173791915,1.0156021699153235,0.8874826695598235,1.0203389473907805,1.0245779358055365,0.9906580822304742,1.0010650447360003,1.077078935627657,0.9830573127337238,1.005048207041166,1.0288527136279098,1.0640824619248612,0.9333219190679648,0.8284411528941522,0.9528598581995812,1.0179949885855837,0.9282199853974922,1.0503641832662935,0.959958519912817,1.0978701270583042,1.1072009030771923,1.0553855768152152,1.0996801519877386,0.9016396714553698
16200,0.995522916742112,1.1189049934719253,1.0201066159830077,0.9890407681318056,1.0400854597025664,1.0693627552352232,0.9644974437873846,0.8935774303065227,1.140803197377342,0.8847369275692808,0.9701523189791023,1.0475371489185576,0.8976047782348199,0.954735736578531,0.8129391054443196,1.1199327865515405,0.8841703772541917,0.9006004466526096,0.9644974437873846,0.8935774303065227,1.140803197377342,0.8847369275692808,0.9701523189791023,1.0475371489185576,0.9496878757793792,0.8556690226219427,1.0639888112492875,0.9463553116618958,1.0573393387408974,0.8430304805804572,0.9409245945590845,0.869289382850779,0.8631339850722921,0.9951227858159416,1.106029324314768,0.8961441978654539,1.0000999201389724,0.9616240559746682,1.0027374824393915,1.0382656274176845,1.0342324020747482,1.1146974242587036,0.9284282029198299,0.9497897630664627,1.034689018053002,0.8669597815061717,0.9997236174232486,1.03144377151712,0.9644974437873846,0.8935774303065227,1.140803197377342,0.8847369275692808,0.9701523189791023,1.0475371489185576
16400,1.00107385280392,1.1359039501674213,1.0236015583506533,1.0171294131710564,1.0538808621130349,1.0225053182220447,0.9637600454993105,0.8389956910880113,1.033282033923084,0.9832091263827105,0.8940643303969135,1.0690377178216532,0.8960390841483792,0.8299284737116113,0.8361948738649094,1.0028034973456497,0.906230982380506,1.0333936686864973,0.9637600454993105,0.8389956910880113,1.033282033923084,0.9832091263827105,0.8940643303969135,1.0690377178216532,0.9488849590983662,1.0394779313640894,1.074621471210114,0.9437484469317438,1.1039200678136352,0.9169041755197903,0.9383540598392738,0.9413611971225667,0.99673110301189,0.9684424822747469,1.0722688433050998,0.9788275304298865,0.9993679388279859,1.1278508610270417,1.1124524646830976,0.9718713466863295,1.058024104697124,1.0875349874020923,0.9304409556558966,0.9543503385335719,0.9196736322361991,0.9538258284829713,0.9204058672709384,1.0088969572834579,0.9637600454993105,0.8389956910880113,1.033282033923084,0.9832091263827105,0.8940643303969135,1.0690377178216532
16600,0.9972650839571803,1.1051285688507495,0.977988306735107,1.0553255149079477,0.9285432897762746,1.0054585934636033,0.9683415329279745,1.0586492418109175,1.0256481624825993,1.040127062438128,1.028433085517858,0.7953991132683378,0.8946095868430397,0.9054708984459342,0.9790790510831845,0.8894796547971175,1.0467101638412164,0.9402577868606874,0.9683415329279745,1.0586492418109175,1.0256481624825993,1.040127062438128,1.028433085517858,0.7953991132683378,0.9523825520275275,1.0185096959891633,1.1123430316221188,0.936375463896316,1.1305545017715737,1.0764597173236166,0.9416224647149437,1.0415480972290556,0.9375168259807539,1.0576337244036336,1.1404377260955085,1.0356681405293366,0.9995415773318954,1.0974632049967763,0.9883067257083442,0.9762582294654627,0.8957967779021476,0.9519824108239029,0.9319612692257512,0.7620823487670533,1.0029169671655342,1.0246258691957815,0.9392799558862579,0.9302538254371394,0.9683415329279745,1.0586492418109175,1.0256481624825993,1.040127062438128,1.028433085517858,0.7953991132683378
16800,1.001777454948779,1.0197437270991496,0.9011035813844092,0.9882375197514496,1.090874771609218,1.0317815445552878,0.9616007163869336,0.8122327088180717,1.0991609105233666,0.9931699260720307,1.0318444863931795,1.0935792895960563,0.8986093558590906,0.8882032115230182,0.8354478091091256,0.7396297127309504,0.928368922973413,0.8566479544918962,0.9616007163869336,0.8122327088180717,1.0991609105233666,0.9931699260720307,1.0318444863931795,1.0935792895960563,0.9502040027868762,0.8208111167985724,1.0331356690586446,0.9222644925723973,1.0773138628307488,0.9869140240008042,0.9393974209544007,0.8993223713963754,0.9166079984700674,0.9809733466636669,1.1180640687135908,1.0475833342555103,1.003590860365056,0.9878764125180439,1.0335372531155078,1.0503922716374985,1.0910198534084354,1.0386230950539646,0.9261326246636954,0.9017383267085075,0.9095907051226919,0.8906638232594403,0.8860645608871149,0.9911364296318288,0.9616007163869336,0.8122327088180717,1.0991609105233666,0.9931699260720307,1.0318444863931795,1.0935792895960563
17000,0.9999931840573695,0.9242905157394462,1.0015114739569424,0.9548140740174949,1.0580758131198515,1.0991855493115952,0.9618723203588873,0.821355798705094,1.0890103691289643,0.8134688095107001,1.0487488070069442,0.9885998252289823,0.897252670683459,0.9665420591940004,0.9951824254124629,0.7917494943778883,0.8760231484153191,0.8650823364633874,0.9618723203588873,0.821355798705094,1.0890103691289643,0.8134688095107001,1.0487488070069442,0.9885998252289823,0.9509374760594268,1.022226182824153,1.1487167527117557,1.0088176400058486,1.0974312553679546,0.9264520800871957,0.939421330894493,0.8563116156696535,0.8756249179053232,1.022494584300271,1.0926323634091544,0.9052015115727754,0.9977969351984484,0.9727975116651567,1.1255335384969645,0.9596379528065895,0.8770708208125126,0.9396902489400605,0.9283537051506309,0.9038873568022366,1.0003027336760646,0.9582368072300335,0.9672531756647822,0.9438023220925905,0.9618723203588873,0.821355798705094,1.0890103691289643,0.8134688095107001,1.0487488070069442,0.9885998252289823
17200,0.9973744945827068,0.9740371057445076,1.0533375190245984,0.9698292031811759,0.9992371355018247,0.9655843542802466,0.9625447694606486,0.7729724071258373,1.0601535220693072,1.013675422333896,1.0621501463905167,1.0752619112484794,0.8981148373668814,0.9893967075519564,1.007242955318645,0.8498153236614601,0.9227487882219074,0.8016265291084251,0.9625447694606486,0.7729724071258373,1.0601535220693072,1.013675422333896,1.0621501463905167,1.0752619112484794,0.9540889836694636,0.9893020975571718,1.0322748088031903,0.8149375017049705,1.0359954799504865,1.0052218380881481,0.9411159564640269,0.9357200180154002,0.9780429920037591,1.016156089088257,1.0336271428305297,0.9803116322287343,1.0004660721851006,0.9903759356061372,1.0610619387209486,1.027887917968957,1.0312375731147172,0.944741838484887,0.9343387167621902,0.9487757598336952,0.8263385667368499,0.9344827013810139,0.9974921178179255,0.7989243502017489,0.9625447694606486,0.7729724071258373,1.0601535220693072,1.013675422333896,1.0621501463905167,1.0752619112484794
17400,0.9947476445185088,1.0171691956034015,0.9811509845232049,1.012183179326058,0.998045811654686,0.9733320331656339,0.9613942102761596,1.0054979715187118,1.0481535434929263,0.8772976903674005,1.043892115149322,1.0174916662987943,0.8979307637018387,1.0922819954267282,0.9304505204098277,0.9871230619392898,0.916423841394837,1.0577699902702775,0.9613942102761596,1.0054979715187118,1.0481535434929263,0.8772976903674005,1.043892115149322,1.0174916662987943,0.9490418469941873,1.1029112122238662,1.0370622343570144,0.9408919718610416,1.0845593556126227,1.0200492068769016,0.9412040967376004,0.9994342867495122,0.9122176654762475,1.0585492448458582,0.9869344576323728,0.9931423589292622,0.9978643855104705,0.9648376371960852,0.781141975247797,0.9238644597517859,1.0465262085673528,0.9419420309384049,0.9310822163091121,0.9311206793474801,1.0280475416293258,1.0298286491793995,0.959276441459784,1.0609375252496582,0.9613942102761596,1.0054979715187118,1.0481535434929263,0.8772976903674005,1.043892115149322,1.0174916662987943
17600,0.9990381129089628,1.0092867080277674,1.085968695969608,1.008964569246348,0.8865476975352437,0.983699704369344,0.9665097961597136,0.9018416445468477,1.1432897164536895,0.969902291331049,1.0778972258721071,1.0312906582770693,0.9035971209319027,0.9884744445131588,0.8254991646464329,1.1149479627237344,0.9777887814957966,1.0363479623787586,0.9665097961597136,0.9018416445468477,1.1432897164536895,0.969902291331049,1.0778972258721071,1.0312906582770693,0.95056775470656,1.0707798879238155,1.1059260093990537,0.9422385163261416,1.004630335295743,1.0404565251583615,0.9402436847632981,0.9281007700931316,0.9943085328921779,1.0528734330211889,1.0388023025172626,0.8669257092080869,1.002249174969918,0.9934794103300629,0.8285949885940337,1.0980313426164363,1.039937247999147,0.9526569096125219,0.934454999716667,0.9355055556813495,0.9344639023013885,1.002927761545911,0.9209354737757816,1.0736343353775304,0.9665097961597136,0.9018416445468477,1.1432897164536895,0.969902291331049,1.0778972258721071,1.0312906582770693
17800,0.9964477718947832,0.8620910698938681,1.0415224822934532,1.1061960142118459,1.022430324533607,0.8743576150333056,0.9625725490264858,0.9504750917048228,1.107345980303962,0.9616772752426621,0.9975646794671016,0.9450706129847585,0.9022644269121237,1.0367074414346629,1.0345669546163963,1.1235489505992462,1.0345436297788397,1.071832047381345,0.9625725490264858,0.9504750917048228,1.107345980303962,0.9616772752426621,0.9975646794671016,0.9450706129847585,0.9538511901708208,1.0494043983730441,1.0833634057982495,1.02318490105404,1.0345655956099913,0.9663336256488678,0.9402125399468916,0.9283092234119227,0.9490083079491624,1.0840130391876863,1.0870309754729561,1.049517410511029,1.0017651127188596,1.039108503655976,0.9099132128162966,1.0712891625848096,1.0078835899125413,1.027760857189372,0.9310109048870683,0.8453971215921786,0.9703867847029037,0.9780483144655244,0.8632209553195838,1.030217979576076,0.9625725490264858,0.9504750917048228,1.107345980303962,0.9616772752426621,0.9975646794671016,0.9450706129847585
18000,1.0037712825075764,0.9628392669795655,1.1333661579116219,1.0598424863562241,0.9430757120893901,1.0813352096861617,0.9629292822254972,1.0132832742873226,0.9990005705301308,0.9217564277052834,0.8967970984435903,0.923788706764171,0.8971477582645885,1.0364638334661362,1.0060754909812364,1.0324077320528122,0.9106487877563633,1.061487283946705,0.9629292822254972,1.0132832742873226,0.9990005705301308,0.9217564277052834,0.8967970984435903,0.923788706764171,0.9526104009052387,1.1098039226862955,1.0587274785094916,0.9019468568098814,0.9744815339822818,0.9885180650930157,0.9436292306951155,1.0397152970302064,0.7575060657600734,1.0243502313078119,1.0688067570097284,1.0352053883789365,0.9998906798135947,0.9765364190186303,1.0836442506932336,1.034856251382883,1.0038652583123757,1.0629009249218329,0.9300260590254014,0.868442132998529,1.0454771092195805,1.00949081467068,0.9077857787323387,1.0193573010426638,0.9629292822254972,1.0132832742873226,0.9990005705301308,0.9217564277052834,0.8967970984435903,0.923788706764171
18200,1.0013881646723481,0.9928614349178406,0.9086328098562945,1.0193644796083376,0.9831746005714156,1.0397418575856032,0.9607270035695247,0.8873391635799398,1.0908340894399486,0.8849863749231923,1.0303475512704345,0.9749797943603755,0.9002404431379061,0.9837989258604565,0.9263070041118929,0.9038723810712954,0.9842940747971781,0.9569061408706603,0.9607270035695247,0.8873391635799398,1.0908340894399486,0.8849863749231923,1.0303475512704345,0.9749797943603755,0.9553042680124159,0.9822155945261125,0.9390448444627025,0.8997899756596963,1.1291146993640477,0.9581311657156748,0.9435787627750498,0.9821827528851976,1.019384239605569,1.0168138332109633,1.1590512270819864,0.8960534484077475,0.999400409606885,1.016023667530953,1.0191310565392446,1.0345598846309896,1.0922817024493041,1.088835847870083,0.9304187580205773,0.8584773825135548,0.9270514945943686,0.8488835393970418,0.9047833670738832,1.0401308950356416,0.9607270035695247,0.8873391635799398,1.0908340894399486,0.8849863749231923,1.0303475512704345,0.9749797943603755
18400,0.9985636510206142,1.0290284981262243,0.9950550569782977,1.1162586312362706,1.0177825224460049,1.028304916652364,0.9615417271584115,1.0035532556541185,1.0868058850704083,0.9016270195091299,0.8717788089583846,1.0336584030493499,0.9028291861689981,0.8624330265449175,0.8821603896609644,1.0253348382566274,1.0414282906465588,1.0417335150398461,0.9615417271584115,1.0035532556541185,1.0868058850704083,0.9016270195091299,0.8717788089583846,1.0336584030493499,0.9581928159521091,0.916543620604093,1.060929881426849,0.9760125425150014,1.0510576937420482,0.976193429913606,0.942432130451639,0.945221070632102,0.9575057825621232,0.9319548334868405,1.0737639425211827,0.9869268691833042,0.9965970389276564,1.0379655779031642,1.0824622783842757,1.0365466117948443,0.9813252481046459,0.989427250904428,0.9322158596095368,0.822350848619455,1.0319026500889488,0.9991534376622341,1.0273861586254787,0.9817771426318449,0.9615417271584115,1.0035532556541185,1.0868058850704083,0.9016270195091299,0.8717788089583846,1.0336584030493499
18600,1.0024459756264343,1.0298320822201898,1.0767903712591165,1.0398559809876995,1.0203455729368522,0.8968705948512211,0.9630457529563142,1.104926048832924,1.1164911409944913,0.948139197851183,1.0433950969263346,0.9267779588289831,0.9019016793167665,1.1036284859622327,0.9190952897047687,0.9682638409938048,0.8877344934055535,1.01005692791901,0.9630457529563142,1.104926048832924,1.1164911409944913,0.948139197851183,1.0433950969263346,0.9267779588289831,0.9576370531391736,0.9774933280267674,1.1275807310940924,0.9660370508985906,1.047679669707455,0.8944778855957363,0.9463389113667359,0.8069999313264478,0.8364594600280991,0.9110855246572629,0.8712548227471443,1.0624080246767338,0.9994912346444691,0.9338264217525449,0.8855773444805389,1.0267783958025358,1.0379545032857396,0.9658773710104228,0.9321008526771104,0.9676978002335236,0.9808447687739631,0.9519869629277328,1.0054865281637653,0.9952056457069447,0.9630457529563142,1.104926048832924,1.1164911409944913,0.948139197851183,1.0433950969263346,0.9267779588289831
18800,0.9986872250233457,1.0392120742400985,1.0918654038044102,0.9955217089940459,1.0866246400573116,1.0444472336193305,0.9664871200457031,0.9946454048178391,1.0804789178591325,0.9659175071449744,1.020674262302153,0.8989017380811671,0.9002960443371784,0.940748465165633,0.6623007989273215,1.1381678392944654,0.9534575561360468,0.9857343214968667,0.9664871200457031,0.9946454048178391,1.0804789178591325,0.9659175071449744,1.020674262302153,0.8989017380811671,0.9520677026202513,0.9441412683366138,0.9983239146458465,0.8511894490941254,1.1191125347961146,1.0606030411707448,0.9440473478693627,0.9356044863686579,0.9735760999833799,1.0038397519057778,1.0974028912100646,0.9406227564402485,1.0042864457118044,0.9779307036326119,0.9734579426847995,0.9747776763829515,1.0818064171099124,1.0433521663200158,0.933976449554949,0.900294352306698,0.9551155585024297,0.9214022019768969,0.8460929344939516,1.0651507499111983,0.9664871200457031,0.9946454048178391,1.0804789178591325,0.9659175071449744,1.020674262302153,0.8989017380811671
19000,0.9993357257100124,1.0360109487445328,1.0220733264895094,1.0076567342349474,0.958409358882426,1.044125284983762,0.9619613690210389,0.9497032588186033,1.0680166199724959,0.9068193460406203,0.9295639875962797,0.5835175590920217,0.9030682915271006,0.9743376550689058,0.9162226319996365,1.0826357781630662,0.8094630843660278,1.0445579334149258,0.9619613690210389,0.9497032588186033,1.0680166199724959,0.9068193460406203,0.9295639875962797,0.5835175590920217,0.9556403152140603,1.0433263978831122,1.0742727373366525,0.8849445161122715,1.131387759781921,0.8949196852746881,0.9447480976107208,0.9315993396673813,0.9948135314760189,1.0422754577618787,1.0751084011571628,0.8788646572634986,1.0021072748569266,0.9770104335892776,1.0771080379593143,1.0668503502790312,0.9721085851402881,0.9640262630900654,0.9342803101212364,0.8871146687612838,0.917222987480588,1.0180850588597123,0.9097081690330507,1.017574983704766,0.9619613690210389,0.9497032588186033,1.0680166199724959,0.9068193460406203,0.9295639875962797,0.5835175590920217
19200,0.9992982868335304,1.0997542896104504,0.9818175889775472,0.9270354128232624,0.9065044614263583,0.8800948633815272,0.9643552346766416,0.5881597676636034,1.11765839563813,1.0202880768858318,1.0601563638224833,0.870139241668571,0.8984629006226226,1.039516631622144,0.910028931834869,1.0879315151737317,0.8278566540072277,1.045715894214296,0.9643552346766416,0.5881597676636034,1.11765839563813,1.0202880768858318,1.0601563638224833,0.870139241668571,0.9527984460684668,0.9141076243586872,1.0737087144714204,0.9547292456573588,1.044709483575552,1.005718188299132,0.9449791318056188,1.0121581664615595,0.8229819632085835,0.7988375200487801,1.1233010160411439,1.05315806669096,0.9991224474936395,1.001608157025715,1.0602224921565833,1.0393571296145583,1.0013367129447144,1.1183973016721238,0.9301991196817511,0.6956297425365189,1.0257661356367065,0.9285195596305513,0.9931066411884677,1.0518187049865737,0.9643552346766416,0.5881597676636034,1.11765839563813,1.0202880768858318,1.0601563638224833,0.870139241668571
19400,0.9996371669289097,1.0122437919185185,0.9499542740588615,0.8308640209968489,1.0241552154591764,0.8346121919251702,0.9661411050446715,0.8874318579820851,1.0778029360530448,0.9671443563382802,1.1290430817991557,0.7470083970805428,0.9014193267493458,0.7704616669456895,0.8952828859486149,0.8217227419539604,0.9283270355824774,0.9578001807087079,0.9661411050446715,0.8874318579820851,1.0778029360530448,0.9671443563382802,1.1290430817991557,0.7470083970805428,0.9518081401935075,1.1216056333191207,1.0437012884463868,0.8680439243320902,1.1368909018006919,0.9032048349981634,0.9447211997993573,0.8684082779677347,1.091569297714841,0.982724271582854,1.0734859374527876,1.0343446175742577,1.0000139121744596,0.963685855642739,1.0838800792070693,0.940582165899466,0.9766456533284182,0.9727308281234912,0.9335752804656466,0.8332331601215953,1.0190076706764954,0.9938347028159147,0.910704564758905,0.956005785206063,0.9661411050446715,0.8874318579820851,1.0778029360530448,0.9671443563382802,1.1290430817991557,0.7470083970805428
19600,0.9978349954784653,0.9894823100527721,1.0468041849773895,1.0999786035289565,0.9800925372830481,1.0629511333555028,0.9647201632630071,1.059286749718919,1.0707439173072562,1.0686009078023708,1.0519177200062315,0.8975848761919246,0.8990237240140512,0.9854077289686177,0.8557755689240683,0.9063851456181868,0.9726158988403191,0.9717383363094494,0.9647201632630071,1.059286749718919,1.0707439173072562,1.0686009078023708,1.0519177200062315,0.8975848761919246,0.9528706810997133,1.0247678258388013,0.9356919425696264,0.8800501441206926,1.1272127700105226,0.9783444298902371,0.9435017626916968,1.0448366233350812,1.0495438835597142,0.8331910582269195,1.0537546719227047,0.8079929816831352,0.994605892606016,0.9456881609663258,0.9490697392691974,1.0122021881166081,0.9291563000137686,1.0346277525113534,0.9344274665249455,0.9995152321989335,0.9745553815874061,0.9587776479687359,0.914073948082388,1.1213499781542347,0.9647201632630071,1.059286749718919,1.0707439173072562,1.0686009078023708,1.0519177200062315,0.8975848761919246
19800,1.0006849960943707,0.9839725424827177,1.044177642140444,1.0201054145316597,1.0568803562706515,0.9828129078628699,0.9645241803642307,0.9011020266971812,1.0908925231232927,0.8891835960791014,1.039483989648945,0.7438385781655499,0.9006299508340448,0.9804865229447174,0.962087874449292,1.0770520892547821,0.9667450811205096,1.0241024808976589,0.9645241803642307,0.9011020266971812,1.0908925231232927,0.8891835960791014,1.039483989648945,0.7438385781655499,0.961463378382127,0.9846421232924061,1.1446280225373449,0.9388514815960036,1.0477566926137856,0.9944996381957216,0.9471042727093376,0.9414082260801726,0.9447377542617182,1.0654049073982264,1.045048142558836,0.9427713981841374,0.9995697944184553,0.9011840961084733,1.0332157009156102,0.9918855636426952,1.0144215933871719,0.9893286134733941,0.9331587020722908,0.8930063039477188,0.9248793042820765,0.93257153244722,0.9447898936595476,0.9725879777274354,0.9645241803642307,0.9011020266971812,1.0908925231232927,0.8891835960791014,1.039483989648945,0.7438385781655499
20000,1.000203364931223,0.9970782629501093,1.069288070004291,0.979911517903691,0.948154104156947,0.9247410973693404,0.965626490564158,1.0752076812484663,1.0733131849604676,0.9992192573058212,1.0463264729986586,0.8729538935498072,0.9013694969292788,0.9257457943415821,0.845169786348489,1.0683138708110032,0.7637667642377841,1.0406429642132373,0.965626490564158,1.0752076812484663,1.0733131849604676,0.9992192573058212,1.0463264729986586,0.8729538935498072,0.9572186826819571,0.7889269862720865,1.0628170097779996,0.9795207701438384,1.1496858907910397,0.9601818316086503,0.9483721118598336,0.7718427540201623,0.9080693822147885,0.9347511968302801,0.947230311545101,1.016424670105134,1.0003447953649163,1.0629140897480893,1.0340791885699199,1.011121829257422,1.0350102019693839,1.0056206562627137,0.9340631568457332,0.9281980901730683,1.0676344377874294,0.9640620368014721,0.9485279869884828,0.9364232976054229,0.965626490564158,1.0752076812484663,1.0733131849604676,0.9992192573058212,1.0463264729986586,0.8729538935498072


==> res2.csv <==
x,psexplore,psexplore_1,psexplore_2,psexplore_3,psexplore_4,psexplore_5,psreset,psreset_1,psreset_2,psreset_3,psreset_4,psreset_5,nstepql,nstepql_1,nstepql_2,nstepql_3,nstepql_4,nstepql_5,ec,ec_1,ec_2,ec_3,ec_4,ec_5,qllambda,qllambda_1,qllambda_2,qllambda_3,qllambda_4,qllambda_5,ql,ql_1,ql_2,ql_3,ql_4,ql_5,qlexplore,qlexplore_1,qlexplore_2,qlexplore_3,qlexplore_4,qlexplore_5,mc,mc_1,mc_2,mc_3,mc_4,mc_5,ps,ps_1,ps_2,ps_3,ps_4,ps_5
200,0.19622630678239347,0.21061067173869513,0.22986589983612668,-0.02435615438311586,0.3499645811379188,0.18829587549679408,0.37455170789257186,0.6024963569253917,0.4884687218480017,0.10805585419671974,0.5489397571702564,0.333033177725914,0.19320701434962909,-0.010291373576412506,-0.04997147141630125,0.12157456938002163,0.08982467612089107,0.07144751057274383,0.4151832255970905,0.2596566371374409,0.23899198646036798,0.5120212811959661,0.48138898161599253,0.3767541432317836,0.5135052544966049,0.4402614464492874,0.23335807985134735,0.4457523895853811,0.4257754839068606,0.6232713950970429,0.48354831870518894,0.41009808395786196,0.44942082883891976,0.21329456451831652,0.30566602914737134,0.4490961918793843,0.162066197087106,0.09862620060020345,0.1165412889432677,-0.19854348162766616,0.253472438622667,0.2540526835708519,0.4087022146837585,0.27753906978215187,0.3070468779589217,0.33482418985589457,0.43148895773116935,0.5068180152005337,0.4175291220050133,0.2596566371374409,0.23899198646036798,0.5120212811959661,0.48138898161599253,0.3767541432317836
400,0.2813323883302643,0.25245311057040937,0.1995053469578851,0.25087697311768814,0.1802680364175962,0.426989924808357,0.6479246226664198,0.9480444705104564,0.5762436343656318,0.4602719571836474,0.9703695373860697,0.7651456318617281,0.5275646844738396,0.3851276765297261,0.32790930008243246,0.6768592498415898,0.7596157228723482,0.1867292030550506,0.6777540296406193,0.36695451947728014,0.5840821211008187,0.8095704646881003,0.8696401654985562,0.695657624922103,0.7241125896099219,0.7844719367900371,0.5374416888326913,0.5915144803684742,0.7448378101886372,0.7962721650088287,0.6935412107128974,0.6807546864762928,0.5817376026135936,0.4626968070782263,0.6254926178189658,0.7612407044794377,0.2821842009335078,0.19728153726123143,0.2291348801048745,0.4402702974085388,0.19223869160460635,0.22821109136128243,0.724421606317102,0.6170768284110064,0.7316461044021642,0.7563416269074636,0.7932937734418682,0.7159667683433447,0.6775974739418901,0.36695451947728014,0.5840821211008187,0.8095704646881003,0.8696401654985562,0.695657624922103
600,0.2653641404187781,0.35163306150881635,0.3898217417654744,0.16028467716629877,0.36922295833557306,0.10174907583367356,0.7073606531473421,1.0369918542866883,0.8297332014254636,0.678184319449696,0.8293333049953849,0.7766477367969185,0.688783498740802,0.664679933796825,0.8699501265783463,0.17659744849337639,0.8479226781860988,0.7596493345475416,0.7254769326543001,0.5054752831494268,0.660814552326535,0.8615494631100113,0.9224900356192973,0.6620305280610973,0.7426135558393618,0.8952405559145752,0.5238523597837192,0.5987961646572149,0.8514626175137728,0.9502336047915028,0.7116986496582258,0.663169765815291,0.6127135211114352,0.4987644580701936,0.6203342223887407,0.6537347870235056,0.30486520459491506,0.4458516221439266,0.32064049292005037,0.3295568513534577,0.22875251258392368,0.11298015233899429,0.7340529916745006,0.6502470944520666,0.6558298110007249,0.9178447682649581,0.7972701719658223,0.6932119894428547,0.7273591554979348,0.5054752831494268,0.660814552326535,0.8615494631100113,0.9224900356192973,0.6620305280610973
800,0.25700068762868766,0.11673877866528336,0.2321232451614781,0.027475109152711022,0.2688989930216025,0.3095715911712674,0.7362347221777223,0.8468980155057143,0.840336647184982,0.8364071452820923,0.9983154289751541,0.8304629069914395,0.7358463937352713,0.49765869181362216,0.936580007804568,0.8933409425541273,0.44672634424694546,0.8130787121366492,0.7522233296129663,0.5711501719190013,0.8486623253045125,0.8193383240114607,0.766818928748955,0.7033828806269665,0.7651475131138799,0.7065782856907059,0.582838691814465,0.6653550910558396,0.8267290838679088,0.9411374375364974,0.7318509867820344,0.6348879454811746,0.6136627365060379,0.5263691228092982,0.632825769778094,0.6754660846773545,0.31205317046740577,0.17932415472875204,0.3359436008317892,0.2169503737798455,0.3296056411675364,0.2498583329822866,0.7461886921084694,0.6471935716347385,0.7597769859180245,0.9050599127945852,0.7020820430541023,0.7647195894208033,0.7524667355843425,0.5711501719190013,0.8486623253045125,0.8193383240114607,0.766818928748955,0.7033828806269665
1000,0.23563105761931516,0.1753471982242275,0.1329513538176555,0.060896178028303785,0.0219874025600804,0.2545739958636705,0.7642212060839689,0.740744255890624,0.7014936514943154,0.7602625434269437,0.8425724498337678,0.7638821463279626,0.7635609399842722,0.5513295689234148,0.7896234886566578,1.0070455650712251,0.6545121963972257,0.8052288802880971,0.779535512328624,0.9072237598959006,0.7965946441217763,0.7744760416727249,0.6662280836046781,0.7541623395762853,0.7855178155889686,0.7599238407551556,0.8437477441160798,0.6958502943588138,0.8948320256938617,0.8940672719255905,0.7483963273655053,0.6616780245524387,0.7091625105742907,0.4392756186152641,0.6497439982799963,0.7458453709495322,0.3124567561085149,0.333779069194959,0.3183009129026614,0.28483668893570074,0.40392480645656353,0.2679610834088205,0.7553155604378248,0.6976396338594385,0.8059044295828047,0.9033606663953099,0.6898804421969251,0.7820032378476341,0.7798798220553285,0.9072237598959006,0.7965946441217763,0.7744760416727249,0.6662280836046781,0.7541623395762853
1200,0.2207472597433723,0.31716645360971973,0.3181429136596233,-0.04536496524195448,-0.01654559606450945,0.16583946738528202,0.7894885511875546,0.9965886795913067,0.8598631197732152,0.7807365842234792,0.7731982312043381,0.7272007561507016,0.7801565330486754,0.5618074397555134,0.7491524310506693,0.7255956005838806,0.593610208535517,0.7799240294081429,0.8057785612143682,0.9262879988496895,0.746688293411914,0.9663574905521723,0.7629153021182149,0.6988755849831229,0.7983047732508828,0.86396952697776,0.751378292910339,0.6372222619848718,0.8857456919683138,0.8768374487694599,0.7693624209939945,0.5757860664037886,0.7545011037242408,0.5079364432678503,0.7648580586058072,0.7657591017461625,0.30331201563834276,0.24987089182942096,0.35181372079673723,0.16645577989748436,0.12714864839696757,0.2676376584612706,0.7651425135262625,0.6677334569501923,0.6180265191482203,0.8475972273059721,0.7292501119608887,0.7779008594625773,0.8060924740905243,0.9262879988496895,0.746688293411914,0.9663574905521723,0.7629153021182149,0.6988755849831229
1400,0.2116472320245342,0.08194956646528287,0.4322575592563441,0.006372626588057791,0.22869737594588282,0.1207664772336075,0.8072573353686071,0.7149558982835313,0.943208201904649,0.8046749103692485,0.9395349109926844,0.7609620744378235,0.8042267042916217,0.5726225248494141,0.8392447495316746,1.009117004997635,0.7541545013920941,0.772723956369741,0.8184362621119418,0.9019703227117495,0.8502315278983351,0.8351800962393919,0.8360399932123895,0.6950221287804068,0.8161513544524881,0.8356563584670126,0.8008905191222279,0.7420766133401089,0.9019462081016418,0.9772847113849873,0.7900518713681676,0.6825304410415355,0.835350544716541,0.5810456387205292,0.6963456448995883,0.7478085454000155,0.2969087129196924,0.42639061799507605,0.34047529012881295,0.25208173409619233,0.16374134652208897,0.2124144640710799,0.7794807224624077,0.7802847041668743,0.7215529092521646,0.8998832961341146,0.7310442542875678,0.6851188214733257,0.8193713078476297,0.9019703227117495,0.8502315278983351,0.8351800962393919,0.8360399932123895,0.6950221287804068
1600,0.19557160914476485,0.10729189873658532,0.027968317796831756,0.19643839439197897,0.26383002165559927,0.3302002567244264,0.8263167640386735,0.9274914205942839,0.8604897308191716,0.7367432333372788,0.9150362559657768,1.0369498426522659,0.8160829872194975,0.6705154826262701,0.8514156037845905,0.8939746094252871,0.7460364188419594,0.7674617118916258,0.8339056137500542,0.8229817529873187,0.8813209336758118,0.7585748882772838,0.9562538450832853,0.7770237771934055,0.8347917806256885,0.7115440279681943,0.8008451552508566,0.6763903916467371,0.9207685284100365,0.8761501574263192,0.807291247622806,0.7161069107717009,0.8393412068548913,0.5447638705164117,0.8991019070593944,0.7414682544489541,0.29022316264849063,0.1769054948978839,0.3752871664622387,0.4007134877709837,0.17078820050489138,0.18388056344895512,0.7887058745633391,0.7639902889714132,0.8223053937444404,0.8503758466768399,0.6757953522779243,0.7575046765055383,0.8338456834187249,0.8229817529873187,0.8813209336758118,0.7585748882772838,0.9562538450832853,0.7770237771934055
1800,0.1764430983946922,0.34488066340743345,0.009032590267825293,0.28381115988451866,0.09920846332618781,0.16445715223100196,0.8364979414429893,0.7425835640797029,0.9618978614689231,0.827342288816015,0.8931734629942657,0.9394533336725579,0.8248037203853942,0.5967121922643924,0.9668430700463969,0.8412923056875975,0.7730201687237476,0.8415781449268037,0.8469282768885865,0.8125160407000632,0.942957951141863,0.9888446027015904,0.8670914653098974,0.7206153783369598,0.852516111814279,0.7303357419019647,0.8946848870980878,0.7890377565875873,0.9644794991657355,0.8399378478655455,0.8254715294735269,0.6906690205271598,0.7934256595069702,0.5814394994465797,0.8231518250452161,0.900377690337375,0.27967742816060104,0.10818181780965724,0.4495321684015839,0.23597333321060243,0.22654963790847743,0.20490681726831309,0.7979851183936462,0.728023618179782,0.7424781899393008,0.8930301681750654,0.7556611567858866,0.8065194842038986,0.8470140821044637,0.8125160407000632,0.942957951141863,0.9888446027015904,0.8670914653098974,0.7206153783369598
2000,0.1536029902075092,0.24242007733624785,0.13921435628275833,0.215530325376128,0.004765839886631882,0.11566021825270599,0.8493286755102577,0.8663353848731182,0.9281669753431369,0.80340017862432,0.7938252839195118,0.9452769698431253,0.8344943418295023,0.7312109770420447,0.9508948945772497,0.9958763605300782,0.7780681748036956,0.8659961772377522,0.8592975574482422,0.8895866245664433,0.8771416827105354,0.8492618323727663,0.9433325455578992,0.8352984476293858,0.8612651257689948,0.9443610321830898,0.7450738712877916,0.7823636787083876,0.8819241761407474,0.7823837080423587,0.8413822154350296,0.723730305852983,0.8194789420294789,0.5525617456781996,0.8965331045592437,0.8519723724001881,0.2606911738543175,0.07452139660265228,0.10995910399043604,0.26783883735275754,0.285483048109723,0.13192273565476026,0.810900142263427,0.7313791969869771,0.7356974122463259,0.8474555930559371,0.7739530410269144,0.8893444353065645,0.859543214349608,0.8895866245664433,0.8771416827105354,0.8492618323727663,0.9433325455578992,0.8352984476293858
2200,0.14125826537653088,0.2500148246815641,-0.04270573854094868,0.23167808936250664,-0.00040573427484063174,-0.09216981357048758,0.8623333712175252,0.903425437761996,0.8723766093537234,0.854261467913915,0.9367931193592519,0.8587196707082024,0.8447362695947462,0.7228768897710282,0.8989032339142453,0.774848963637603,0.7916395197699873,0.8910333548617505,0.8725744753502218,0.8306830318021878,0.9493857623160256,0.9518132861281491,0.925987281134974,0.8175517070455975,0.8764950131549156,0.9589870435066655,0.8296675843437931,0.7584435744683982,0.9340230052924294,0.8563072264846115,0.8526564952414419,0.7827508598253367,0.7817185264049071,0.6001472450025677,0.7430584505512589,0.8020922978641797,0.24479923433375902,0.2741172846775324,0.1789885966825421,0.21971595954198647,0.2545730264361703,0.1875059647142378,0.8166247596376885,0.8626347586882169,0.7843640583132012,0.9324758533097216,0.7994669867480035,0.7352392579524634,0.8740454530947352,0.8306830318021878,0.9493857623160256,0.9518132861281491,0.925987281134974,0.8175517070455975
2400,0.1236726177717736,0.15658267406261,-0.05423386215521232,0.1569776651218407,0.35104147657818224,0.1697170593568902,0.8734054638697224,0.7673894883128801,1.0400027524184645,0.8625631114996702,0.8364375808581389,0.9584236011065664,0.8581176009404303,0.7560528990714835,0.919524423052464,0.9315549895991233,0.7082401583644757,0.8633292496117658,0.8815189504037139,0.9406535068855033,0.8563446321968664,0.9489248499536754,0.9395528954440051,0.9525693663595968,0.8864848155616193,0.8250181760747036,0.8065847763512362,0.8099870105396236,0.9607215741392647,0.8840843176176518,0.8697844720598465,0.751978070312549,0.8773297528267655,0.810802125221815,0.8408189892301311,0.8749282630778101,0.23423803320047112,0.2723801542945149,0.06562084199584178,0.2218679449455489,0.22078493474431513,0.30690218167254324,0.8301190337865384,0.7039127176199889,0.8576205408362888,0.899013244475555,0.7430464807414975,0.801054348233889,0.8819139627656009,0.9406535068855033,0.8563446321968664,0.9489248499536754,0.9395528954440051,0.9525693663595968
2600,0.11185191990297737,0.16751547127814193,-0.037076598318289765,-0.0030521043480602147,0.07405392819582408,0.33393901692232497,0.8783148585180085,0.9103891487096918,1.001854239123474,0.8282566343446338,0.8243174153844944,0.912870253272278,0.867086801565145,0.7182358614322238,0.9488619464674196,1.0104230642535514,0.7532984887666537,0.8895788855518509,0.884792763634269,0.807662111326865,0.802877068939332,0.9941701186141029,0.8688881356984647,0.8935787587127226,0.894327232263157,1.015423761127069,0.9039082182191135,0.8104835717967406,0.9338560984198088,0.9947031757150044,0.8764819603776517,0.8680733806185783,0.8006596700728489,0.8263089101749449,0.7909748433434088,0.7681803245092613,0.21589325854353297,0.449388194012843,0.029636479502832595,0.03281926205090578,0.1702484879902019,0.22784390309830188,0.8400742095177073,0.792254225903646,0.7387014633250888,0.8727275221778341,0.7339897039897314,0.8101708338511106,0.8869944116956852,0.807662111326865,0.802877068939332,0.9941701186141029,0.8688881356984647,0.8935787587127226
2800,0.09362790328552967,0.12981662215755893,0.2716609116156997,0.041300425439818475,0.07647822464118632,0.03255016551017697,0.8838776894877393,0.9187933877054371,0.9068452831674157,0.8107692417453066,0.8823743994906358,0.9350419976072858,0.873552105325221,0.6685764140999786,0.9398506259318453,0.964972517623842,0.8173166372136014,0.8959927083331409,0.8950382344832106,0.9906488551155949,0.8930641825355272,0.9401460333172026,0.8547340157715727,0.891272179170567,0.9050520631886709,0.9592114570078875,0.9298104550255644,0.74281859204709,0.9227211849322658,0.7778330809932564,0.8891406585916565,0.8408954585752095,0.9023491919813645,0.8026395841306766,0.9141656479365694,0.8635271851680928,0.2089484335585935,0.2339135902538919,-0.029383564946766652,0.23257932710204163,0.428196027192933,0.35387593713800974,0.8467571645794514,0.8641535399789381,0.9895570783725821,0.851344126434798,0.7378801091783452,0.8670435747099463,0.8957017290923855,0.9906488551155949,0.8930641825355272,0.9401460333172026,0.8547340157715727,0.891272179170567
3000,0.06445663139789705,0.21789247380934929,0.18142059840440086,-0.03618291375548945,-0.011473420669682563,0.08253518431115471,0.8891998680810567,0.9549265321472292,0.970870897937366,0.8677102616822924,0.9460973405635683,0.9628920522094665,0.8757154491349852,0.7929620184736248,0.9336060707069046,0.9824460259570071,0.7588398943329818,0.8601182343791981,0.8998815358526571,1.0447197721410175,0.8248049822045426,0.8930411962725388,0.9469328926576411,0.8324225536376836,0.9143028673188379,0.8992409189856829,0.8529109253670717,0.8787078481709807,0.9251463183181337,1.0039225978304538,0.8988787606345862,0.9287838608050567,0.8280664923450425,0.8978666031280716,0.9206042143545976,0.8103659534882234,0.19661848031727072,0.2301866152036839,0.08621853798637918,0.049689538184054555,0.09118892398019138,0.2550181985739046,0.8519401795614046,0.8672045718299088,0.9292852574653849,0.9955634057038238,0.7682179756842489,0.8885080136718184,0.9004141866858515,1.0447197721410175,0.8248049822045426,0.8930411962725388,0.9469328926576411,0.8324225536376836
3200,0.04359905367623891,0.06384532213732913,0.08319243317615634,-0.1867161598940762,-0.06500747357117813,0.18739088864629672,0.8939192919878184,0.9468074234944247,0.9637698873020785,0.846808348785444,0.8595500456343973,0.9298740826967402,0.8827330892957818,0.7597355884947565,0.839588361940481,0.8729620747912634,0.8143671229239412,0.857313119152711,0.9034607248464132,0.9173007620424475,0.8208568531862064,0.9220805838799416,0.8614447367993725,0.8889380264908169,0.9180939532793642,0.9049262778175363,0.9171288602286447,0.9505352016609484,0.9618726728175436,0.8559699522106106,0.9081976110136312,0.9361602588076067,0.9272001766639845,0.8701459452156579,0.8580887236916722,0.9227870106569572,0.17978515698939876,0.2914022568411242,-0.1105736089453399,0.23338227533182576,0.1871564637637346,-0.046501470499808524,0.8573806424961422,0.9118026212266152,0.8167507336091514,0.9901035242959066,0.79075274866376,0.9146779705416538,0.9055780257857137,0.9173007620424475,0.8208568531862064,0.9220805838799416,0.8614447367993725,0.8889380264908169
3400,0.03334145599848475,-0.24311103540097218,0.181280546604255,-0.13099194097571645,0.2637744288782562,-0.10282757011209252,0.901209829251039,0.9352520432885999,0.9705212544883915,0.8717900811868545,0.906982331995551,0.9954446405541029,0.884290366426733,0.8301313444541744,0.9706839249912305,1.004178290268314,0.8132929502310919,0.879687605053423,0.9076262444663762,0.8588674349937049,0.9347338603827081,0.9788327255162869,0.9348744992884895,0.9086137697393828,0.9221888439497192,0.9722627608501312,1.0288587808094227,0.8824836405456015,0.981364102962247,0.9946406836266056,0.913222607106001,0.8045342994154573,0.9716130991539276,0.7658449450422621,0.7492391192142158,0.8974916822312123,0.15946815350538615,0.41184655288131533,0.1636506270578472,0.23644755553137164,0.25155913846344524,0.16275312975749456,0.8654481723984263,0.8486569290076671,0.9397139653759933,0.9342940176599404,0.8588438465098925,0.9132760843514615,0.9092385958420124,0.8588674349937049,0.9347338603827081,0.9788327255162869,0.9348744992884895,0.9086137697393828
3600,0.01156701397499567,-0.16484265625131608,0.1123714941148434,-0.06328236247610362,-0.2143317579349714,-0.20932979127085488,0.9015749213998301,0.9752518558218548,1.0182848354922767,0.9154068630227896,0.9437058051362704,0.9919795442698762,0.8919922578759203,0.7686732476177514,0.8543055964937049,0.9861676981637468,0.84999129443509,0.8099023697244353,0.9082572175308306,0.9862721341142495,0.8949252883082197,1.0196898170060105,0.9688853507622154,0.9045544455914698,0.930248807008049,0.916450084920613,0.8260792978096988,0.9220304598178242,1.0365958064107545,0.9132173433060202,0.9181676764423929,0.7866003284469079,0.9520567978244289,0.9100585973234873,0.7235089564427387,0.8931664641888749,0.14638823361124825,0.32800124301701833,0.1749873237277417,0.29485913955389154,0.38592018893815616,0.29096237576394396,0.8686911736910778,0.8729386852693399,0.8941906983459249,1.0070324467261877,0.8546237018344774,0.7948272710723653,0.90984350514285,0.9862721341142495,0.8949252883082197,1.0196898170060105,0.9688853507622154,0.9045544455914698
3800,-0.006055702281235186,-0.3717917764349501,-0.1575479769316921,-0.34919957605099977,-0.21161942649346155,0.11647865209834649,0.9080480191760885,0.8703850720190668,0.9311317791834146,0.8679343210464983,0.9359078988523823,0.982301546423875,0.8945287163774566,0.8268194588027565,0.8555579296846008,1.0229645481020235,0.9370706801473226,0.8843338713031459,0.9154818759375121,0.8582972491026336,1.01002147847646,0.9522807460549902,0.9749673966906699,0.9622298983823783,0.9347567748202479,0.8912181263376433,0.9387956950452873,0.8813342873927182,1.0339692676992167,1.0077620685277795,0.9211309600717174,0.7294172471345601,0.984792306346609,0.9179084544427536,0.9391832855662315,0.8874293199702903,0.13096143375447133,0.2265722773827292,0.2253058402450511,0.1171960586532638,0.4283427279189135,0.18425359806326652,0.8700745721064505,0.8511757773679132,0.9510568939308034,0.9743699633845995,0.8047009329156785,0.8827514501342559,0.9165196931316112,0.8582972491026336,1.01002147847646,0.9522807460549902,0.9749673966906699,0.9622298983823783
4000,-0.021654738520847216,0.005601037804448238,0.13073593678635703,-0.23131336670004987,-0.0036284496078260713,0.10317418885651179,0.9078811108268467,0.9974115416085672,0.9819739734554924,0.906145493519139,0.8856927963725223,0.9482832131650966,0.8924159152073198,0.8252583883480551,0.9292443630383652,0.940379783449538,1.0070092307542498,0.8569504007232142,0.9171856255169061,0.8784072824916019,0.9819345698077427,1.0544785199458517,0.982005020458427,0.9884313837373286,0.9360764248150591,0.9990272114599362,0.9134525472621361,0.9303809563862258,0.9482858258907559,1.0233529627382316,0.9268704446622981,0.8521179846632612,0.9823115771457065,0.9539623718908373,0.8661113928143948,0.9140668903818425,0.11792198889063416,0.1093717361716836,0.215583602306741,-0.27905710440183934,0.15987294737624713,-0.2929201264229306,0.8791697818584331,0.8544624365214559,0.9562187804430404,1.04399693605889,0.7831900775490759,0.8878386375119341,0.9173467925307061,0.8784072824916019,0.9819345698077427,1.0544785199458517,0.982005020458427,0.9884313837373286
4200,-0.032207888781627295,0.05223739425906373,-0.235500419186569,0.009243441104747157,0.10055315021649759,-0.21797278725786004,0.9109000458068941,0.871595196447712,0.9865232869402724,0.8107832799831839,1.0162991393313832,1.003737512109938,0.8970183505351804,0.7788166198741484,1.006603755498601,0.9285710714997849,0.8832278574712529,0.8958555929081319,0.9177626859167733,0.9322154237307764,0.9130153773246296,0.9043617720308771,0.947715717311801,1.0237548982914093,0.9386900253485742,0.8479619190002046,0.9670272102194685,0.909207744061258,1.0233452014899749,1.0216260612670154,0.9287052764328844,0.8879058829844737,0.8859154935394292,0.8215485908750554,1.0080725329369973,0.8750354268783014,0.10639844123379011,0.13011712753582333,-0.012305260489206172,0.0627225669751466,0.31040863630445314,-0.18312246620846573,0.8824654247376779,0.8524179622359118,0.9003528615372145,0.9234669685566242,0.7962834238434663,0.8856224591606183,0.9182857078969517,0.9322154237307764,0.9130153773246296,0.9043617720308771,0.947715717311801,1.0237548982914093
4400,-0.057955310073865736,-0.005409189224362911,0.22098470345880517,0.3589133706093782,0.04273406654163372,0.13877453029406014,0.9128292788710896,0.9704756366490018,0.9930719489276452,0.886385492930603,0.8907573416925583,1.009094348212037,0.9009465083188083,0.8168279590931408,0.9070253324869691,0.9814387661295172,0.942625813648392,0.8332116164073664,0.9174221831944221,0.8873957586060865,0.951926205084007,0.9750692763412699,0.975430332811215,1.0097623026404847,0.9405379252443413,0.9589491494849011,0.9659146583358935,0.8914210370042328,0.9632042905622635,1.049285319305001,0.9353831685522791,0.9262014547749505,0.9135272236192635,0.8929788820702629,0.9285345664721182,0.9239940173458198,0.07885940593331414,-0.23268421180590676,0.3121223930567984,0.06377602858868198,0.35541714651158945,0.07075929175266162,0.8867094983266172,0.8278528886167469,0.9548740893195633,0.9909328109342098,0.8144763016881791,0.9285228258617259,0.9183707868541309,0.8873957586060865,0.951926205084007,0.9750692763412699,0.975430332811215,1.0097623026404847
4600,-0.06461726282899455,-0.1856189578713513,-0.0005948657925562354,0.10061478779159085,0.03972978239316928,-0.14627643732145165,0.9138258454181929,0.9874818894888046,0.9674402784847446,0.9050256046728864,0.8802532156259634,0.9182987269641583,0.906656629276149,0.89370829850311,0.8217433406091136,0.951330031868551,0.9867334731594247,0.8816481809966535,0.9212801412687643,0.9894236785899068,0.8678133456250028,1.0049096200590077,0.9532892951203696,0.9870083006312583,0.9450796036084949,0.9027782171247234,0.9296731069542983,0.915046088268042,0.9962076667450402,0.9785566182454232,0.9355130371676621,0.9191608057627202,0.9233948340529161,0.958164862479982,0.8792473804715235,0.9019692493814145,0.07252689919662499,0.18355148436408,0.1977359724261837,0.08957967340228838,0.007999377971202419,0.10787347617013199,0.8884518561069477,0.8518840747103364,0.9795931453445953,0.9216031152972927,0.7984471170627002,0.8700014833392944,0.9215351298950167,0.9894236785899068,0.8678133456250028,1.0049096200590077,0.9532892951203696,0.9870083006312583
4800,-0.09483540533924441,0.0929282461925596,0.0017562281185712013,0.03532589545213949,-0.11611985594693493,-0.18218961478924936,0.917247597897328,0.8834884927691075,0.9478839875219448,0.8615700913762556,0.8300444485855386,0.9222677748329936,0.9074407791877335,0.758143793377681,0.8688585456456025,0.9024237481293863,1.0377871777192336,0.9331218312027282,0.923309769459707,0.9167501517936134,0.9972346226419996,0.9684401966665761,1.0141653334412974,1.0009802904100158,0.9475217629227728,0.8854203170024377,0.9901880050770467,0.9126120746530858,1.0264922062212727,0.9550208849610775,0.9373900491111193,0.8563442245578008,0.9776823884769432,0.8716078531775329,0.8911123101536886,0.8450992036840086,0.055178028721987786,0.2978990020416607,0.3997613854184908,0.06577006611324755,0.14917395680153817,0.3252095328232797,0.8904021020786422,0.8870008350062577,1.0101972774125814,0.9501161375055968,0.7686931396614511,0.8611797278708812,0.9240360130893666,0.9167501517936134,0.9972346226419996,0.9684401966665761,1.0141653334412974,1.0009802904100158
5000,-0.11954065248453573,-0.25438786837197247,-0.372007855783141,0.032145640170480966,0.13222234929376492,-0.015648505280841295,0.9183319975568724,0.885544777437379,0.9954725294610688,0.859710022353565,1.0176649397141042,0.9469556954685071,0.9076550892674322,1.0023361200964127,0.8527524718526586,0.959545766688598,0.9185649665208303,0.8865213737029419,0.9214916695598581,0.9026764910030783,1.000288271301687,0.9939945839791502,0.9629947388846131,0.9547887609519736,0.9471611434529394,0.9946279558263603,0.9845731550310479,0.9879770955382995,0.9648838131775583,0.9516269925522592,0.9412397677512239,0.9171359270111865,1.040263978864287,0.8692626157052566,0.9333623035755025,0.8793825803399492,0.04773969558047136,0.3788919895794796,-0.21792088206434637,0.0384285342745013,0.20758422395638795,0.20647877261983788,0.8958497363494977,0.8676602147570733,0.9872340264354831,1.0147666893323346,0.8209622032404921,0.8283189388811062,0.9231692241101895,0.9026764910030783,1.000288271301687,0.9939945839791502,0.9629947388846131,0.9547887609519736
5200,-0.14031877163400971,-0.0008537034743045983,-0.24656806406017112,0.37885958037235185,0.11893457377399475,-0.2745388885030876,0.9202881593693583,0.9475902185562616,0.9689615865661013,0.8820967134203864,0.9461271374831971,0.9901814977716956,0.9067966254573253,0.8113448572619666,0.843707070917715,1.0017106166973022,1.0314750289646935,0.8822462368644228,0.9252948019352836,0.9768110261548864,0.9883362298511165,1.0072718059688688,0.9502164048476186,1.0390836371139418,0.9501800795873012,0.9683560405739269,0.9161233309194736,0.998682323410622,1.0341803651002535,1.0556934690310593,0.9449938958918834,0.8441951379946364,0.9686943227831531,0.927471658073023,0.9022776522584514,0.9026163205317363,0.031180648969574024,-0.15502297310662932,-0.10361655597187361,-0.1285950680629489,-0.13195350960058067,0.14341552976970373,0.8961778284906237,0.8670948130678279,0.9856857483920503,0.9485331857168826,0.8171856168889085,0.8441945684599684,0.9255234087149793,0.9768110261548864,0.9883362298511165,1.0072718059688688,0.9502164048476186,1.0390836371139418
5400,-0.1640155516689853,-0.23846499024757956,0.08700694088308863,0.16229241320092794,-0.04635306222722861,0.03706955329798487,0.9241938064222786,0.9384027024154713,0.8776269730496966,0.8769265104887278,0.9361467522482132,1.0385336234442313,0.9106679205128662,0.8527678129240764,0.977985106386748,0.8817722183241333,0.9124111243712486,0.8574884110243376,0.9296201096297324,0.9748088458571147,1.0088186628514433,1.046095219117168,0.9575100427615537,1.00072019712698,0.9498926776108297,0.9711203637714196,0.8868796204840532,0.89432978290781,0.9300332947068757,1.0165873914074932,0.943805803929926,0.9318654998605614,0.8760397976158214,0.9176946255943619,0.9343091990235474,0.9226945983642404,0.028448206792553065,-0.04371077709537849,-0.14538955610146045,0.13090225451826812,-0.11284133564275935,-0.2549214470184543,0.8999291191243192,0.837180345810305,0.9277069902743064,1.006279448197208,0.7960698273270309,0.8667971090841982,0.930652587389607,0.9748088458571147,1.0088186628514433,1.046095219117168,0.9575100427615537,1.00072019712698
5600,-0.17825347941113498,-0.26086331626833453,-0.24616065850658972,-0.14333960435126117,-0.062090663442024636,-0.14141103131878585,0.9228183797135592,1.0200627220915541,0.9494683540597253,0.8871165809014752,0.9753349017541911,0.9528444631107329,0.9156222680959238,0.8293606378561784,0.8787186876771981,0.9312296593038148,0.9354376746899467,0.8713346019391277,0.926855171743246,0.960744804625439,0.9986930821230662,1.020356927883655,1.0309029219658683,0.9585258641254332,0.952432314082575,0.9416066626473713,0.9835962209902297,0.9859714746709994,0.9230446269907333,0.9200614426065111,0.9487552667447265,0.9544203719699041,0.9559728226658798,0.9611849999453627,0.8813196682089144,0.9231785049120869,0.004860081695790353,-0.10713206357041054,-0.031104026702336682,-0.21024738022734438,0.04327270066506307,-0.06724779113538622,0.8983747949629358,0.8954063215723361,0.8935139265290645,0.986142861074569,0.7997023762564476,0.7400867907913647,0.9282402245303862,0.960744804625439,0.9986930821230662,1.020356927883655,1.0309029219658683,0.9585258641254332
5800,-0.21069992551246092,-0.19197337094809755,-0.2510146720380932,-0.03772572793050339,-0.24363405865871438,0.1578447007491625,0.9218362340546356,0.9193740525050993,0.8136495669853189,0.8783389989202767,0.7847181439657086,0.9203769929269892,0.9169460848599974,0.8950805520198687,0.9168463840099078,0.9475073319725814,0.9145093455947809,0.8907072576694278,0.9273717271380032,0.9960031049140321,0.9781837696358122,0.9928606322498933,0.8863125587539671,0.905771337876514,0.9512884695195238,0.9565972151894923,0.9051050627019556,0.9836936628130507,0.9766434023410666,0.9902283126559149,0.9469855510165606,1.008386324335131,0.9822909764896968,1.00731008136385,0.9284580287345068,0.8610314209254085,-0.01738240257494611,-0.08286851739251488,0.0018066809356882122,-0.29527514711932806,-0.13408839850372573,0.1607189197575658,0.9004927444526625,0.7997221814759636,0.9886419550033404,0.9678497217553258,0.8056044507868744,0.8462044378015272,0.9302272355603867,0.9960031049140321,0.9781837696358122,0.9928606322498933,0.8863125587539671,0.905771337876514
6000,0.13282149784001254,0.7457692804111777,0.12990668512587772,0.49363691158787065,-0.13259582042593585,-0.09991175203878222,0.9267773662015546,0.9954309248743015,0.9350886298921771,0.8156586370583082,0.9102526167166307,1.030148211379034,0.9151975364522039,0.9168443660566398,1.0090548974819642,0.9733639526461961,1.0169852917267836,0.9277035832616611,0.9316907607378181,0.9643169805825917,0.9714103985238506,0.9505214340817775,0.9454395509233892,0.9517024297010679,0.952893435905834,0.9955606352927959,0.9408181882420488,0.9369649425497247,0.9191265101094578,0.9706007897343194,0.947302377144046,0.9797503378302527,0.876015911049946,0.9205902828885693,1.0008229034709089,0.8623439012833917,-0.029288060753155102,0.0014728103875510544,0.19489727528886575,0.08778324931004454,-0.19128164122180724,0.0872346859407514,0.9059324042933485,0.8623825565957602,0.9198399443356166,0.9720514679993325,0.7235672832196334,0.8372484070121362,0.9319369892538965,0.9643169805825917,0.9714103985238506,0.9505214340817775,0.9454395509233892,0.9517024297010679
6200,0.9053153986058367,0.9595661087713095,0.9690271011130371,0.9380186710004582,0.7239054684672278,0.9889895511186145,0.9279291092711226,0.9933518024464257,1.0350218712513863,0.9010535847759051,0.8966333799839402,0.9736533946075094,0.9168844419290878,0.9512509360103396,0.880939010479625,0.9762674424981506,0.932390985601662,0.7403773722488818,0.931980815633531,0.9020222077844707,1.0482458687014093,0.9246517038163035,1.0055676191430067,0.9842774447710078,0.9549734812992585,1.0065480886161953,0.9660149939089788,0.9855601112300951,0.9229845359746605,1.0262351398964922,0.9484268171511162,0.9940507975463018,1.0140755581936725,0.9730732002522772,0.9821900622473138,0.8527845482643255,-0.043567609468927564,0.08060913528150271,0.1387342178461254,0.3869771993791408,-0.1768004769984915,0.017007863003524304,0.9070964815713535,0.8954803044587322,0.9549415858061189,0.9704580590099771,0.838576160416697,0.9283969850789305,0.9318783185528052,0.9020222077844707,1.0482458687014093,0.9246517038163035,1.0055676191430067,0.9842774447710078
6400,1.000525031024268,1.002551070671666,0.9491669253559913,1.0618031500096394,0.997293775213219,1.0247605411088752,0.9261931251536969,0.9269866900599698,1.0340355356482425,0.8252579522140414,0.9528528228340635,0.9922872174223528,0.9218001948568885,0.9080038558416575,0.9333348875099123,0.9826816619195011,0.8995326297651502,0.8716703845992227,0.9294193000930159,0.874750155519031,0.9105469800825482,0.8911468331423945,1.0272647655670792,0.9529363964635836,0.9551408868472077,0.9308133894717521,0.9479931955769701,0.9852692061380554,0.964697818928597,1.0127500914335092,0.9485270718233287,0.8616425572666778,0.9250257137689374,1.0320405509784352,1.0268926198314745,0.89312606477065,-0.05664981519684122,-0.19750539544872506,0.014466648121627611,0.5007825366403826,-0.04489516923022781,0.014771621118283508,0.9087751376044773,0.903698156211577,0.9123997649409225,0.8785290935415027,0.8186322837731055,0.8469196686611,0.9299683362886607,0.874750155519031,0.9105469800825482,0.8911468331423945,1.0272647655670792,0.9529363964635836
6600,1.0012528983805713,0.9846628384442444,0.9304425211914331,1.0267384030927398,1.030353148515128,0.9504195836441393,0.9306567536422375,0.859697405123102,0.8678041922516866,0.9310803066909841,0.9995319135100073,1.0444310141366302,0.9214955307639958,0.8689511757674172,0.8967267933732721,0.9128751700952247,0.837429545427121,0.9250771961899144,0.933175702314227,0.98384756504584,0.8980471552811367,1.0315692353630919,0.9085786952195943,1.0427027946728156,0.9550214759731608,0.9587070147185984,0.9981737929087044,0.9316335583891654,0.927994945245554,0.9083477327628661,0.95171665118485,0.9623313380869543,0.9023495324576477,1.0472080790350493,0.9437952662522737,0.8421347202923253,-0.07852569885263605,-0.09759510102553234,-0.03544855117975743,0.04843040856719392,-0.188688011315366,0.12906665861877975,0.908389284934609,0.8228206764455346,0.94986301348287,0.9875178964525843,0.749326590066852,0.9179981446224518,0.9340916656309816,0.98384756504584,0.8980471552811367,1.0315692353630919,0.9085786952195943,1.0427027946728156
6800,1.0002320162131089,0.9437286160173374,1.044355072134057,1.0328073750846616,0.9509713600164353,0.9498828570549527,0.9254227009256414,0.9966844454355367,0.8487165023364545,0.8766230179556409,0.9740738220299799,1.0145901780581374,0.920841664123853,0.9715615417296881,0.924262580751343,0.8805776712802506,0.902803315456057,0.9600378472347789,0.9340636127065003,0.9345327978905917,0.9572663976328385,1.0185323032930471,0.9734374291895069,0.99641331796747,0.9572822074148857,0.9216354955771802,0.9832981411311644,0.9123983618788073,0.9274719765023475,0.9840745093298333,0.9484165799980245,0.9642418659770626,0.8685699650797954,0.9955777831290901,1.0238709585795303,0.8055616674351597,-0.09752120552511427,-0.0923813821588834,0.06010872241659609,-0.05358922928154656,-0.1557049923044242,-0.18951875800782106,0.9080428021452515,0.8018598218510322,0.9131898011661447,0.9011374042271727,0.853844776741304,0.8669615512617468,0.93503177759888,0.9345327978905917,0.9572663976328385,1.0185323032930471,0.9734374291895069,0.99641331796747
7000,1.002036616845086,1.020175950922956,0.9323918120268616,0.98088626668214,0.9427723065778514,0.9464726804998055,0.933508781296249,0.9584233094740212,0.819668405573625,0.84131666493112,0.9700169157750973,0.9484603493698884,0.920950485843407,0.9125245559111147,0.9561251642932969,1.0482744620790894,0.9762964604615798,0.9206187028608398,0.9336887846390418,0.9371850654777935,0.9726585862780619,0.9842311901933655,0.9407718863331002,1.0128315084113868,0.9558695740334463,0.9996226868912119,0.9573929465915209,0.916990607329333,0.9533746389154779,1.0175131144797105,0.9522386303372623,0.9990446128532225,0.9778482508694276,0.9636299506300706,0.9702506800358122,0.8662178595907752,-0.11635535738071338,0.11192675905260167,-0.30394155447582666,0.022884083964735444,0.06633607692135068,0.202323238313946,0.9118904601845204,0.8945906413672726,0.9728423430128142,0.9243179135961229,0.8518778083706435,0.8887055671490455,0.9343894243107066,0.9371850654777935,0.9726585862780619,0.9842311901933655,0.9407718863331002,1.0128315084113868
7200,1.0002639014267194,0.974944988753146,0.9895732821689633,0.9828066765356023,1.0038016444846778,1.0146835586788547,0.9318743011466977,0.9269409247489596,0.9295785675447857,0.8869113741248577,0.9498565170599952,0.9346760997355354,0.9256074329383296,0.8821697252566173,0.9792457613993232,0.8301825872330781,0.9718695124741941,1.0279885926043217,0.9358794153272706,0.985841325517189,0.9490635300782759,0.9812605704871844,0.9659660885759537,0.9534444453597017,0.9551961044888475,0.9483407559999645,0.946013303879222,0.9450784216738946,1.0435352107971148,0.91954095636944,0.952962877878946,0.869683969234262,0.9120010878382179,0.9368552976331812,0.9675255034961255,0.8890776736184179,-0.12893521717704984,-0.1749847696804149,0.14210826902927984,-0.11446635396563756,-0.11220720637152254,-0.17552299178938016,0.9126518090118734,0.8622726104214545,0.9051572187322189,0.9285728282337514,0.7724727968570041,0.8547519281656142,0.935913087876822,0.985841325517189,0.9490635300782759,0.9812605704871844,0.9659660885759537,0.9534444453597017
7400,0.9985931435003772,0.97606734139972,1.0016307783004081,0.9930166816241022,0.9365680427361883,0.9680279939844423,0.929426720382578,0.9555868803089462,1.0027271435972278,0.8858847379450278,1.0021374420921498,0.9056214906387364,0.9254459013142774,0.8765268945594542,0.9449491523755817,0.8878785082046922,0.9943335951379972,0.7723668636221391,0.9367742891256766,0.8403700725030562,1.0400776513057475,1.0237318307213434,1.0320795033837942,0.9578826743348551,0.9557668352975232,0.8980836250290962,0.8343910012089362,1.0078518145547195,1.018655481182222,1.0019155060136717,0.9536243321563059,0.9447878639854529,0.8359671596165348,0.9364687247098002,0.9214434032996379,0.775286989220447,-0.15829025671560176,-0.09904353131353283,-0.044141655339790385,-0.2056980700559652,-0.06557094990759046,-0.11626088696299791,0.9134530641219278,0.8432513049848269,0.8720374008599927,0.9708707305083212,0.7939166564890978,0.8695633757426354,0.9383937146527842,0.8403700725030562,1.0400776513057475,1.0237318307213434,1.0320795033837942,0.9578826743348551
7600,0.9992938089241074,1.0147802910282457,0.9942206105008707,1.019895838950948,1.0080439569547994,1.0108271333203138,0.9327484890960968,0.9958190862662213,0.9031710968694299,0.8795488417620123,0.9339650398405682,1.0124751289239893,0.9254418475025326,0.8875932636323173,0.9801493486473942,0.8892599383212534,0.8603933700658013,0.9033783283814997,0.9389639221113836,1.0194567289684457,0.9386836870426862,0.9755714691170406,0.9325621556911812,0.9764165861342056,0.9544644292528062,0.8811540371958957,1.0244619425511845,0.9773388451801154,0.9354208565488528,1.0187777626089436,0.9513735253529078,0.9220289811708471,0.9313692589376616,1.0183951815638508,0.9162712320960763,0.8249093182494981,-0.1683503550817407,-0.10454023231552836,0.36412252366930303,0.05664506588177611,-0.20152370608858014,0.17428997526876572,0.9146091152606697,0.8702311744325523,1.0283534638096525,0.9607480134680964,0.8174798793446513,0.864022068274027,0.9391008673880367,1.0194567289684457,0.9386836870426862,0.9755714691170406,0.9325621556911812,0.9764165861342056
7800,1.0003413676256332,0.944064521530135,0.9933512761925649,1.0373474241613778,0.9844543713827999,1.0093367509694218,0.9318262775911705,0.9609197506882574,0.9415441112352502,0.8519872313293688,1.020597194355913,0.9855314597471293,0.9260424027620983,0.9066530247931326,0.8442531351878971,1.0183564087353734,0.9193443478011187,0.953596012801632,0.9340139189083189,0.9744514731888858,0.9712189008030476,0.9068431581730982,1.0314780618984998,0.9842294174307844,0.9571445333880823,0.957304010726123,1.0326269004467161,0.9580035538944671,0.9577282312121121,1.0042784070215893,0.9509048861267516,0.8977832043037783,0.9681154914131785,0.9763128295317385,1.039798876268758,0.8489178547321901,-0.017042070307586664,-0.04339485104404369,-0.0519416028346519,0.759027079899547,0.5490306255899465,0.39197746963370345,0.9173967148470642,0.8573726138624097,0.9468168636787229,0.9378243270242698,0.8300742187682169,0.8867997104927821,0.9341520710527703,0.9744514731888858,0.9712189008030476,0.9068431581730982,1.0314780618984998,0.9842294174307844
8000,1.0000868329283445,0.9844504369581507,1.031983332997115,1.0007204732454615,1.0417399450127904,1.0026960165294077,0.934578338577824,0.9819355100323166,0.8908800012012701,0.893532968331175,0.9874826884504462,0.970649547236441,0.9271133596803424,0.8684121339866829,0.8590872289672233,0.8567814073427029,0.9343772930322557,0.9193622959236791,0.9354830630016048,0.8943513330498671,0.9004794107345072,0.9844257648678177,1.0032711509533725,0.998093556670504,0.9584628920750614,0.938775240754067,0.9958207698725074,0.9849774970148285,0.9545374584175828,1.0179381620712424,0.9546164260785752,1.0063364469516738,0.9805478873568496,0.9802219083026729,0.9966251573205438,0.9029993824455721,0.7617972220751854,0.9492629454692918,0.5807898220117401,0.9295112712352449,1.003372019123927,1.0152928689612053,0.9166914037007865,0.8369263611791115,0.8943434491575931,0.9585624387137274,0.8339847313215448,0.7863722941566447,0.9351952857569455,0.8943513330498671,0.9004794107345072,0.9844257648678177,1.0032711509533725,0.998093556670504
8200,0.998218972544376,1.0038372370152102,1.006558110264125,0.9701213978866741,1.0095394205271544,1.0029277199450257,0.935560639467102,0.9615341313993249,0.9090091994885307,0.8162861101401317,0.9113321884310499,0.9579634951233491,0.9305394395373243,0.8425053756359888,0.8670647009252879,0.9643784367212417,0.9406620668123793,0.9807183419310448,0.9408943389252101,0.9813567236573544,0.9468064701240954,0.9147796774463846,0.9058846482325796,1.028514015706208,0.9570786461759434,0.9630397616269365,1.0325570811825948,0.9661566975487218,0.9723212107173594,0.9020396406710853,0.956173883226676,0.9174083420644912,0.9127538470310184,1.012362191174631,1.0489672027396681,0.8357667668200055,0.9951464701046837,0.9946767712670206,0.9590659013741175,1.0385969690695656,1.0335368994194378,1.038013759920314,0.9199343527252124,0.8653080651264202,0.9715762949497466,0.9919413005379164,0.8156430873571825,0.8533983466651163,0.9405558818488096,0.9813567236573544,0.9468064701240954,0.9147796774463846,0.9058846482325796,1.028514015706208
8400,1.0008649402409913,0.9875017165862141,1.0086354080050883,0.9047111480730108,1.0128476958145576,1.0280541364733071,0.9338650681560573,1.011785300616266,0.9731958916011151,0.7671946485215416,0.9726784602761482,0.9974075894103396,0.9290292862901558,0.8359229356841225,0.9428178032216611,0.8753350718115803,0.9432159525909682,0.9693976542215366,0.9413651968815503,1.002914434105777,0.9571291387470652,0.990986849312266,0.9177944706891646,0.9833409298858259,0.9569445174964116,0.9763436196237265,0.9071300737220379,0.9827646012182772,1.035822880499481,0.9841921573210972,0.9527771550506563,0.9894746074472983,0.9632028699768389,0.9095424145584349,0.9214341471245857,0.7388745270982187,0.9985036871727101,0.9853996208925095,1.0168245147505814,0.9512548838078179,0.955831662486126,1.0070985763308324,0.9221450535738414,0.8935242041441452,0.8990523352393024,0.907534145421707,0.7359814935420763,0.874341481529479,0.9427626763705945,1.002914434105777,0.9571291387470652,0.990986849312266,0.9177944706891646,0.9833409298858259
8600,0.9983424954229067,0.9916174523336649,1.0368543937658063,1.0049001892373344,0.977590984865011,1.018436083121049,0.9347531887897409,0.9830648251701491,1.0181187166608296,0.7955523128106692,0.9790679686825,0.9606697023297187,0.9288797408613069,0.9051398247981375,0.7941346963799432,1.0162758814210888,0.9344597324553777,0.9020462686681987,0.936723705466149,0.9520680464283692,0.9672859520435259,0.9277324248096022,0.9958655235191559,0.9458969571686712,0.9605012989640733,1.033118141147846,0.9490062010239744,0.9381556521343354,0.9930844920737711,1.0237275206546668,0.9528752133764623,1.0041750138337804,0.9806285681729122,0.9445188914466227,1.0164650473670438,0.7558982363971799,0.9998482746878861,0.994818932227703,0.9936107264183996,0.9880490842325604,0.9928544503138901,0.9909064675276721,0.918989573819208,0.8778199008671865,0.9745105858396035,1.013581171944834,0.861838426266045,0.8388746113276777,0.9389724114904007,0.9520680464283692,0.9672859520435259,0.9277324248096022,0.9958655235191559,0.9458969571686712
8800,0.998327300745935,1.0402166953841572,0.9827643749495987,0.9798528085231405,1.049462579662376,0.9732253537104568,0.9377596294632562,0.9991239423754903,0.9270042770058055,0.7988298989130664,0.9452284858907086,0.998937832495332,0.930402741197682,0.891020892652614,0.8781388658171871,0.8896373682553682,0.9512657250557771,0.9254565664805827,0.940312361325989,1.0400579531419323,0.9998204251368347,0.9238082956481564,0.9392880030366854,0.9840586736229862,0.9576457768799724,1.004216780208186,1.048926858807148,0.8974257282405427,0.9817782854357235,0.971513511903895,0.9527590755381422,1.0115219346583832,0.8822165031648961,0.9309056872295365,1.0257721552602677,0.9219040511021641,0.9989099265503161,0.9098476107354038,0.9737209011181593,0.9971794522065359,0.970974332053083,0.9560599951129676,0.9212397570047319,0.8253739401667366,1.0467269752579609,0.9581559914304363,0.8473447153949951,0.825262379019743,0.9404209027633875,1.0400579531419323,0.9998204251368347,0.9238082956481564,0.9392880030366854,0.9840586736229862
9000,0.9999751902358622,1.030702579213481,1.0364386030196262,0.9450209778761277,1.017749495447651,1.021247458497805,0.9392776282303343,0.9165517238084363,0.9921096406826143,0.8140612826134812,0.9357147349303059,0.9638605383551223,0.9313211944085975,1.0095154334041883,0.8510166761389296,0.948880026418648,0.9558333365571782,0.9767404453082078,0.9390050676233258,1.0112813242863294,0.9674331680766279,0.9893880371650988,0.9182660385836816,1.0197303160379578,0.9585799943133434,1.0437118326056594,0.9120701140831998,0.9616614709468133,0.9799991085277557,0.8878675372155,0.9555499046229399,0.9986454265835792,0.9635030160499553,0.9526419664582918,0.9918818647613188,0.9550159724014111,1.000798933671697,1.0418559745159215,1.0118106470987016,1.0607011991123236,0.9733411596280903,1.027396521341861,0.9217594217452938,0.8647558132459279,0.9714057799932625,0.9906842704321192,0.8635663546769271,0.8646709123542882,0.9396042574637162,1.0112813242863294,0.9674331680766279,0.9893880371650988,0.9182660385836816,1.0197303160379578
9200,0.9979268501367371,0.9637680103533905,1.0543230456537767,1.019577107372926,1.012385194429473,1.035523114690877,0.9387910290524171,0.9703197583234026,1.0250300660031888,0.8399585620606786,1.000714862819893,0.9587206612559234,0.9262174673092366,0.7615846860331862,0.8453379843058229,0.9711304162347488,0.9953896390333424,1.010738898180441,0.9414928649074649,0.922005419755142,0.9308849303364728,1.0165147618494066,0.9903031718942819,0.9557436236105926,0.9567538423114591,0.9324700883882945,0.912158915172228,0.844100390523736,0.9831430057961656,0.9581798890351125,0.9543345853300529,1.044088986443784,1.0275464545447437,1.0344263144454695,0.970232100822952,0.8660171537223733,0.999955116013921,0.9964495753600153,0.9654630403514542,0.9896310564471902,1.0717706033919743,1.0485694398024366,0.9238398884105495,0.886011007673262,0.9404217825311613,0.9591082999653103,0.8143679942032777,0.8194649750480553,0.9413793106599222,0.922005419755142,0.9308849303364728,1.0165147618494066,0.9903031718942819,0.9557436236105926
9400,1.0006614957601534,0.9966613590987198,1.026850105800937,1.0367362256464892,1.0651709013603823,0.9981456677378837,0.9432197986497208,0.9691692843231348,1.0238417259622359,0.8314194551437625,1.0192562354116044,1.0426399878843673,0.932354611650104,0.9491849343644434,0.8884401982246318,0.9908011982593666,0.9415568285570582,0.9150719501048656,0.9435058257677256,0.9859546183944508,0.9424519929535022,1.0120194863457204,1.017799076602322,1.0324246920794102,0.9589348229378029,0.8871413822125427,0.9728086046396138,1.0035909656841138,0.9669477143367543,1.0213980687607453,0.9566988427007872,1.0345939095425911,0.9603259777360283,0.9956556085197116,1.0764299378863371,0.9692982308797572,0.9991607450011228,0.9947920603584529,1.0240591586393955,0.9893020907858336,1.0062266023089947,0.9087672589090149,0.9246738524963167,0.9019410502651557,0.9273598989516152,0.9476421105954282,0.8782146789712887,0.8671747870596181,0.9429826063894575,0.9859546183944508,0.9424519929535022,1.0120194863457204,1.017799076602322,1.0324246920794102
9600,0.9996842433658284,0.9580207141227892,0.9840867771308012,0.9285491437171752,0.9722765875837198,1.0490180962359594,0.9422654955036864,0.9788748321971764,0.8819212449199518,0.8189702638612585,0.9762145612067484,1.0012267483438986,0.9299139942048739,0.8615546885536948,0.8323706241131982,0.9919489317142607,0.955732547230872,0.9731400744040494,0.9447078722678818,0.9005599373824692,1.0550712931746002,1.025177095799242,1.0298042753730807,1.0070322187409828,0.9593363472908385,0.9442822739057934,1.0145142655799924,0.9748172047990838,1.0288148678429823,0.9647741523686093,0.956316472807132,0.9343585971610099,0.9781595463688998,1.0312525674604816,0.9435479918085983,0.9357243762185904,1.0005446445864683,1.0176597810639403,1.0238786278700325,0.968670926469999,0.9945837516019009,1.045674472836201,0.9248991995292495,0.8524389040209842,0.9085513840132182,1.0090328658379488,0.7643117569225547,0.863781373095996,0.9436713997227588,0.9005599373824692,1.0550712931746002,1.025177095799242,1.0298042753730807,1.0070322187409828
9800,1.0014384051153045,0.9790482124251589,0.9886432806879548,0.9768711710194661,1.0343074268815997,1.011957013711853,0.9393125249185039,0.9335842463744388,0.9877070031243149,0.8497285514759954,0.9891949893766183,0.9182265512264068,0.9322117675579161,0.8774332818506915,0.876710898607692,0.8599565017495931,0.8776072345934903,0.9233753136288072,0.9424836720763694,0.945484768555005,0.9742907347079078,0.9817711196597461,0.9430491236990204,0.9528104222016132,0.9592606603010436,0.9808160147124775,0.9255465928813519,0.8383971598400374,0.9846779025809054,1.010878737453651,0.952942981630052,0.9328761101013384,0.9918741809958542,0.9837590617269385,1.0228830132140736,0.8894060823193624,1.0011165000937405,1.020109031467487,1.0283231503274761,0.996584701963327,1.0062068704100415,1.053561424423375,0.9239827609218694,0.893669161420927,0.8706074458518447,0.8638408369137429,0.7950557155009391,0.8536235549626208,0.9426241414882266,0.945484768555005,0.9742907347079078,0.9817711196597461,0.9430491236990204,0.9528104222016132
10000,1.0014689808042843,0.930303823331125,1.003969441119614,1.0531528066149134,0.9751346484212089,1.0172233919466132,0.9438971256236364,1.0262246409088525,0.9964805472045787,0.8548019049048854,0.9461750184840423,0.8888001280687664,0.9315730768580214,0.7721818628889325,0.9059550435341455,0.6807320772398386,0.7885029727593199,0.9321163920336271,0.9444242704406964,0.9544895227782211,0.9605035653436987,0.9484862921828648,0.9903787973724024,1.0201410438643441,0.9613297129759029,1.0628338589842972,0.9312654326795705,1.0178055588630452,1.0053580001403746,1.0312233537018358,0.9570059891067119,0.942326627304723,1.0098183648441306,0.9441297612199597,0.9782514780295642,0.8788200460768254,0.9988755057968564,0.9990106239859838,1.0239847617023332,1.030208001737301,1.0245360915146935,1.0318866912302551,0.9264786483570879,0.9449818727033616,0.9693682472352105,1.0203684385698293,0.8352558719668587,0.8822339312432858,0.944271226136034,0.9544895227782211,0.9605035653436987,0.9484862921828648,0.9903787973724024,1.0201410438643441
10200,1.0006968792454511,0.9937453122908663,1.0100118282564283,0.99677986671238,1.0431793453196614,1.0397580061505576,0.9424581062870634,1.0066968237365275,0.9484840834740611,0.7606591109380035,0.910094965259803,0.9697139919746126,0.9358858376045059,0.9253087651577842,0.8959567750061104,0.914400497169236,0.964298542660103,0.883952080279791,0.9435914273821098,0.871401649221422,0.9453745858731187,0.9308856673572011,0.9588658325086407,1.0170279858992164,0.9608570714085701,0.959160165979705,0.9834904284664413,0.9629096218181776,0.9709231457078257,0.9916698879279807,0.9581949243667354,0.9911235796787861,1.049243355762516,0.9147517124076812,0.899331634289705,0.924748879698876,0.9989054148200621,1.0051020130141681,1.0403356993193886,1.0410480699979823,1.0551238387133632,1.0120013105175893,0.9260807405647634,0.8751917497551649,1.0189862278754733,0.9450202146031412,0.8132135234220724,0.8313363656136685,0.9442300072460104,0.871401649221422,0.9453745858731187,0.9308856673572011,0.9588658325086407,1.0170279858992164
10400,0.9986541733062414,1.0220494880927196,0.9572719986216071,0.9699253353459967,0.9628846793294568,1.05626400465043,0.9444384703079686,0.9417784087983985,0.9926149738817666,0.8524144403246621,0.9826247242537495,0.9923010935582588,0.9326081836410606,0.7891540359249063,0.8604689807037942,0.9523963216582343,0.9089938077932062,0.7611458549077491,0.9479802312289646,0.9661740650569394,0.97947147964792,1.0621632442258904,1.0266688656142646,0.9243732736973862,0.9597352735733292,0.904752247304064,0.9792090221507854,0.9471449904818776,0.997793719882686,0.8982586083797492,0.9580797594854679,0.9009882804317666,0.9915003891940137,1.0382405635813525,1.030557745726433,0.8668442217255,0.9992600883699878,0.9746324835715415,0.9613878577612445,0.9954236374579305,1.0307775354459257,1.020013142726118,0.9248273451899931,0.9082574702680107,0.9287094318767672,0.911865128809845,0.8459898383844489,0.8148246069247117,0.947136204538132,0.9661740650569394,0.97947147964792,1.0621632442258904,1.0266688656142646,0.9243732736973862
10600,1.0000138225651822,1.034302595918337,1.0139895953437874,0.9749704076250273,0.9897782993152199,0.992508098266913,0.942089888399305,1.0199088316746654,0.9678184412838067,0.8237992282922296,1.0586285232813935,1.0307976381401889,0.9351003670805897,0.9360996958914137,0.8870076041152336,1.0090795344724781,0.9648286891110629,0.972433375860467,0.9452166527477389,1.003268979587022,1.0073082004774363,0.9630150960377536,1.0458647349174448,1.0202479051484807,0.9606737171681139,1.009583472868308,0.9806836313429568,0.9580574350336413,1.034600887283368,0.9669955051437586,0.9541591575710568,0.9592508257232005,0.8549602635083904,0.9839619558771089,1.0219130154796472,0.9542367808233856,1.0003168220324299,0.9503214716325528,0.9603322331692545,0.9131609208862698,1.0263749013415426,0.9971111181192776,0.9262747992274961,0.8938650588243869,0.8949961502122143,0.9477803493057462,0.9058462812421809,0.8774047491451196,0.944987015088773,1.003268979587022,1.0073082004774363,0.9630150960377536,1.0458647349174448,1.0202479051484807
10800,0.9996549950356193,0.9737934617569084,0.9694310217441247,1.0074953986763644,0.9637157925889281,1.0445594322898988,0.9419307272281039,0.9601389210722074,1.0495786213253875,0.7989487586896103,0.9192495104677108,0.9918673020912073,0.9374138780384924,0.9110488856162472,0.864543882333811,0.9231758570845626,0.9601804202883749,0.9847819806767266,0.9439207338295796,0.9370736244048286,0.9619256183307846,0.9270271308839515,0.9678749259225781,0.9603800077160255,0.9592249590371509,0.9410588943943204,1.0007449633923717,0.9695984748844125,0.9555188368516918,0.9382774633743081,0.9577168246476672,0.8717221873885446,1.052930385217945,0.9863428935010501,0.9611524990246078,0.8676479444819893,1.000861754682784,1.0071702988400597,0.9497395691437369,1.0043595910507535,1.0190843287198843,0.9982500944557989,0.926184995343535,0.8723100594636986,0.9791579956289522,0.9612799483846173,0.7833130918571326,0.8587515539009856,0.9445801404613035,0.9370736244048286,0.9619256183307846,0.9270271308839515,0.9678749259225781,0.9603800077160255
11000,1.002035568565402,1.0427397847725606,1.0539180901620733,1.0012743773676243,0.9464388783594478,0.9978229844249656,0.9463102963671812,0.9431925214057396,0.9767217117078385,0.7768658672483617,0.9398143145151541,1.0230070031310703,0.9366818584949326,0.925058327133821,0.878293222352649,1.024556938839349,1.0123731791068118,0.940790649032949,0.9451679042178601,0.9422590518373842,0.9493831097553298,0.9831995195626183,1.0211061546448423,0.8855953229324752,0.9606131838029361,1.0350163256243956,0.9935823514437293,0.9850500834246679,1.0374723889202184,0.9985521644232024,0.9559351333857344,0.9514260320189668,0.966175742285336,0.9667366568707765,1.0044971975672992,0.858628986965137,1.0020156810019685,0.9756825842852559,0.9905936562665949,1.0611607068341047,1.049209786327837,0.9790858780505596,0.9247932973957925,0.8180323026661078,1.0040275283003939,0.9194206862813358,0.788294448540132,0.8748450732463019,0.9459496663733433,0.9422590518373842,0.9493831097553298,0.9831995195626183,1.0211061546448423,0.8855953229324752
11200,1.000591402218946,1.0438939148852646,1.0327389540456287,0.954601230051434,1.0427516546183313,0.9920713102496079,0.9458059999752132,0.9539911647789673,1.0182562626026328,0.9748176345797936,1.0074562844746486,0.9570873852462217,0.9390244516013646,0.9147020282013202,0.9808507635690121,0.996689176581678,0.9795681284695867,0.9158239399502653,0.945509849145639,0.9218105801333366,1.01115711182358,1.0642243107547154,0.9947562711100325,0.9197828128188545,0.9602107086123565,0.9167402942807267,1.0189364101321767,1.0432339059236586,0.9759884097130621,1.0172254141838504,0.956097610592017,0.9915955173082517,0.936429510586018,0.9962122653547503,1.0036722637988598,0.9433183491430618,0.9990611507422025,1.0021623103973303,1.055895160557292,0.9802893554634886,0.9841899925563631,0.9845543711537319,0.9276374377021357,0.910750159762657,0.9286517739584146,0.9516785672961897,0.8624096472068837,0.9292318464249397,0.9455640425066657,0.9218105801333366,1.01115711182358,1.0642243107547154,0.9947562711100325,0.9197828128188545
11400,0.9990878741986735,1.043397378763597,0.9810857553386299,0.9657881329942348,1.0239080913716139,1.0382516223759777,0.94663346051157,0.9568076908999469,0.9964531276445701,0.8681794885008149,0.9469914576578696,0.9283572913527803,0.9402800176607132,0.8752174822992638,0.9992407728498156,0.9137099392890797,0.8704399348753826,0.8866157803255018,0.9480832048423576,0.9384084535943388,0.9786161546679638,1.0315996896517245,1.0286913419695884,0.8437956115427552,0.9627654310730854,1.0071541993883957,0.9780664946747428,0.9336666465857424,0.9941491711693885,0.9757488385385252,0.9577564372777612,0.9703847467169359,0.9815069134075518,1.0626127714166778,1.014158293235079,0.9337378622316365,1.0005824285937772,1.0071267480682395,1.0010497325189207,1.0122717044884897,0.9961357787244584,1.003324229936132,0.9270307126750249,0.8739446010969116,0.9173108630089462,1.0058080568714374,0.813002096566117,0.8180378136183676,0.9479211492917866,0.9384084535943388,0.9786161546679638,1.0315996896517245,1.0286913419695884,0.8437956115427552
11600,0.998709828052833,0.9639907332589052,1.0116749611723252,0.9487216544472936,1.0190067371894649,0.9579629568538677,0.9499696902319805,0.9513614465249505,0.9675724528575403,0.9255170933118736,0.9765810420399976,0.9771501836161924,0.9406854536454322,0.9024932390140732,0.9849263067658635,0.7886213902846779,0.9194217698900125,0.9632843327350271,0.9461849077520949,0.9006550918423007,0.9274638913283654,0.9657424468083438,0.9514473663240922,0.9925739536494642,0.9624409936944787,0.8334338048392357,1.0050382135760583,0.9958823229657854,0.9978076553368691,0.9712721611676303,0.9582297307796295,0.9831987922135106,0.8995533953416154,0.9973356725248756,0.9612684227106941,0.8970947569078906,1.0000636377036396,1.0438837336246973,0.9989417891646819,0.9464740571372032,1.021213992888321,0.9976299690582888,0.9300143820357705,0.9080867459825016,0.8970061037877018,0.996359300804283,0.7503323740949593,0.8549078423998252,0.9459721099611609,0.9006550918423007,0.9274638913283654,0.9657424468083438,0.9514473663240922,0.9925739536494642
11800,1.0019942295556994,0.9867291654242799,0.990610871051041,1.0422447376713775,1.0488544358867558,1.0099751448317287,0.9449204700597315,1.0177055462351594,1.0116699434413357,0.9253777413697565,0.9806794391944299,0.982032581517725,0.9379356940980647,0.8710000903158815,0.9768117034997258,0.9193749276057459,0.9337642762126513,1.0479540381338122,0.94763486698225,0.8904072557703323,0.9832308621772204,0.9764127666132099,0.9498486333538738,0.9561759353001881,0.9583859483750042,0.905589071377519,0.9972337090373425,0.9846526812618218,0.9507263436577819,0.9632262136615264,0.9574772200928869,1.0129835298778362,1.001298334614131,0.977147204369965,0.935024766204007,0.9491302006765523,1.0016380166141865,1.0206856176054637,0.9909967424570298,1.0236246950154282,1.0230165709786976,0.984582168643487,0.9278472935906619,0.8664668116534021,0.8973053494831102,0.9133163591311636,0.8245342308474579,0.9173633550555903,0.9480423240781655,0.8904072557703323,0.9832308621772204,0.9764127666132099,0.9498486333538738,0.9561759353001881
12000,1.0002668475999763,0.9461050194840822,1.0347287154460847,0.9376211698657942,1.0099729448964425,0.9609429943176211,0.9469933409932608,1.0084619926223846,0.9797418235229265,0.9211969843078571,0.9556879208406694,1.0208135171362454,0.9376055595039522,0.8886676026955979,0.9219681980736367,0.9935609744968291,0.9057501831438894,0.9158773139195479,0.9476363199163477,0.9986630968964668,0.9203322513770218,1.002559307816253,1.0181764648121838,0.9999133780576647,0.9613023247864919,1.014023778238165,1.0166532568394404,0.9522932360680999,0.9844644279826836,0.9145099319163638,0.9565561726885994,0.9609190533283206,0.9669949414154626,0.9196688464482428,1.0307817921526048,0.8470040418468451,0.999862841581039,0.9640977485071819,0.971246430605148,1.0501497844737258,1.0257988929270514,1.0424135273528599,0.9296157943671693,0.888342314317328,1.0201519751305816,0.991652526040488,0.8061805493572282,0.874391172523051,0.9473063927534209,0.9986630968964668,0.9203322513770218,1.002559307816253,1.0181764648121838,0.9999133780576647
12200,0.999855548929309,0.9909548903464425,1.0487210594597076,0.9490119466296693,1.0417599380649518,1.0069886777560064,0.9473339880609136,0.9121875174335264,1.007457151083912,1.0056845496309763,0.9092016663736128,0.981646052535462,0.9371588382441963,0.8918967690786238,0.9721333036083039,0.7318845191082056,0.8779632923363146,0.9233366750102958,0.9495559807758224,0.9564942435974837,0.9963509058551115,1.0625404666512996,0.9433735408900793,1.0224493477602794,0.961187579760415,0.9282987324882256,0.9726366615203271,0.8663116898354116,0.9849657509256576,0.9801073022440615,0.9595243429160127,0.9597127642173564,0.9769398417743846,1.0180302791113576,0.9481071557642905,0.934625290374715,1.0005882323954953,1.0327920908979324,1.0236006604383798,0.9885216578530496,1.0287801806007808,0.9910307276938046,0.9340987277070549,0.8845474249858454,1.0243519263002456,1.0156844683924056,0.7613804162358075,0.8095413232705972,0.9496071201594458,0.9564942435974837,0.9963509058551115,1.0625404666512996,0.9433735408900793,1.0224493477602794
12400,1.0004679207914493,1.0580962171100787,0.9887753196865763,1.0025360507217267,0.9957460104592706,0.9710583834332878,0.9492753205974567,0.9053939763680925,0.9917017508186506,1.032449391339607,0.9737149363015891,0.9440517335059128,0.9380589861311625,0.8776923465308062,0.8140803356802591,0.7889841464497793,0.9117869558824954,0.9300336972565943,0.9490599682044224,0.9023156358738268,0.9550441258856879,1.0398280714155927,0.9985646335011806,0.9452377431712161,0.9598638682493187,0.9762552799656408,0.927084741848156,0.9863426398157948,0.8833758540687628,0.9769526589455915,0.9586611682629987,0.9616862600612447,1.0152580717955075,1.0639608288974103,1.0033170893618102,0.8692623732262219,0.9986052367995373,1.0457730674598495,1.0120089238426266,0.9603495021021383,1.0191456367904927,1.032221575794017,0.9325317588691258,0.8277958629164721,0.967723306607107,0.9879434023420757,0.8344830356057976,0.8670428121756362,0.9498917368093431,0.9023156358738268,0.9550441258856879,1.0398280714155927,0.9985646335011806,0.9452377431712161
12600,1.0013507436507978,1.0195620318917082,1.0367374543891297,1.0369084173809309,0.9571427359837753,0.9420726313619698,0.9514617410626731,0.9233433369865842,0.9745881137007142,0.8187494776584675,0.9924425626934202,1.0307899458704226,0.9389758758733779,0.8610306401014658,0.9239304938324487,0.9968057582458402,0.8967343887744447,1.0061656610094976,0.9519495874558408,0.983122587843729,0.9202766666433085,0.9445707688112445,0.9593371513757063,0.9984205311779045,0.9605199260414687,0.9780024372331688,0.981173925858997,0.9121952389643962,0.9328080476679543,0.9433623662130217,0.9571718313311743,0.9961269686627187,0.9725167935087331,0.8376749775305413,0.985857644981933,0.8872892474839068,0.9979615997410443,0.8999766265223298,0.9997526570942558,0.9584011256126623,0.9355487848315057,1.05215325476842,0.9306851605110267,0.8619273053253462,1.0156010549906427,0.8977401228423084,0.7510361659164699,0.8857298355850767,0.9523845739382368,0.983122587843729,0.9202766666433085,0.9445707688112445,0.9593371513757063,0.9984205311779045
12800,1.0001229916934462,1.0372402820214548,1.0161575961176925,0.9980637671021415,0.9821131172736779,0.9813329472898418,0.9498643790435541,0.9765135895512804,1.004660242760718,0.9513405044558753,0.99356253183556,1.0086911892607184,0.9432695723730464,0.9088935599925082,0.9791733776306886,0.9552066280374836,0.8240255077550189,0.882812204316482,0.9493889887118985,0.9527535816611985,0.916743641087835,0.9096725501906517,0.9320333475356241,1.02232587272774,0.9608146337602169,0.9260376681306103,0.927161412942365,0.9387888689987354,1.0463529448106852,1.0136676895228,0.9567148828448216,0.9780618926116349,0.9165879728745765,0.9086526680962586,0.9630978013512156,0.7622018456230876,1.0031876878207673,1.0703070405949433,1.00928097881997,1.0170442424656718,0.9698853014440617,1.0324380270278848,0.9317866746829082,0.82983032933851,0.9976200449466578,0.9585640988995606,0.8090101567614972,0.8693610996964523,0.9493005924761779,0.9527535816611985,0.916743641087835,0.9096725501906517,0.9320333475356241,1.02232587272774
13000,1.0004337724076315,1.0271847090611406,1.0236634715776298,1.0506716573959087,0.9346912714062637,1.0055637588809139,0.9499675022556586,0.9859231940403009,0.9449749312581162,0.9755267456935311,1.0157254399271138,0.9272997094739237,0.9426104960921677,1.0190673409336921,0.9825739430678486,0.9341170676793406,0.9485332390192845,0.8636821077667887,0.9494790105631562,0.9826247777961192,0.9610492531956731,0.9159550269118083,0.9219736232486159,1.015072213624107,0.963758873672607,0.9344780661236829,1.0173804869070888,0.9000304264556518,0.9895035477916713,0.8646685009696257,0.9596051903511846,0.9916147935117844,1.0013198043059757,0.9643860859930872,1.0269539808879087,0.8826221462988375,0.9978578671528114,0.977838610819943,1.021721992426752,1.0165832119959053,1.0083079833230548,1.013906248247053,0.9318323596679441,0.8409491070212126,0.9856332554388938,0.9974674152642531,0.86932906909687,0.8786262419280454,0.9485120436394776,0.9826247777961192,0.9610492531956731,0.9159550269118083,0.9219736232486159,1.015072213624107
13200,1.0006803000512294,0.9525662243195707,0.9921536794493562,1.0448800607534785,0.9566442586487595,0.9996239326428158,0.9519983514483857,1.0138561836026472,0.9082718349030376,1.0505766570788357,0.9582336971556917,0.9223600551644178,0.9361365256708494,0.8751003372044155,0.9401409260054167,0.9792362090049652,0.974995000852644,0.8316419593421475,0.9487858619429314,0.9578500574284377,0.9547255304791646,0.9808364013201056,0.9660708090311041,0.9669699605790335,0.9617628613069509,0.9966961332473927,0.9402568013299764,0.9433404624800662,0.9521454054481037,0.9887181136912231,0.9604669285423744,1.0270751064262014,0.9842386714362051,1.0055623945036518,0.9768468360237217,0.8497946253743608,1.0005682312797193,1.0059418663119963,0.997842878273843,1.0203498488589675,0.9767528288924966,1.0190205782537682,0.9311841032063941,0.8476187395387044,0.9769224412865518,1.038200211562285,0.6660845668964114,0.8026705306997729,0.9475839119040428,0.9578500574284377,0.9547255304791646,0.9808364013201056,0.9660708090311041,0.9669699605790335
13400,0.9958486083367205,0.9738583049501692,1.0074724992122728,1.0267433071819287,1.0146219805399492,0.9346779489897724,0.9494229487839289,0.9644670517787843,0.9625689250339199,0.9542545687282548,0.9220418870087,0.9859771797769935,0.9397363612164713,1.0101409983248903,0.8989294723244163,0.9505039228125213,0.9307563610983044,0.8567431632332891,0.9509017891993602,0.973147281255646,0.879267577848686,0.9590141501710339,0.9888554738948035,0.9026010491072791,0.963120503012675,0.9839432856833947,0.870890271931556,0.9420995525677082,0.8989311140802083,0.910304848012966,0.956232402062451,0.9991325103461397,0.9612571684977462,0.9995311142361499,0.9669064221422539,0.645892102376618,1.0014085527253616,1.0187982155874307,1.0195990390511112,1.013114671924384,1.0068394650208743,0.9718533385524919,0.9300016671859964,0.7504319459000516,0.9386005806196895,0.9467059264453676,0.8502840757625743,0.8653781088560493,0.9509493004191977,0.973147281255646,0.879267577848686,0.9590141501710339,0.9888554738948035,0.9026010491072791
13600,1.0013784794107585,0.9667365720125197,0.9531376274314424,1.0595880920526726,0.9544699948097184,1.0525396599882884,0.9519513750842425,0.936884227202375,0.975364447796618,0.9713579593944258,0.9567685782383074,0.9721008957017773,0.9409471448400722,0.9367330708091361,1.0019754606198161,0.9356716810500544,0.9954947091436551,0.9843470209244851,0.9521095150101008,0.8426493245398408,0.9480023788103454,1.020401692262929,0.9140264699660522,0.9070073752813437,0.9618300148068917,0.9748785467036714,0.9481480348172752,0.8625671699977492,0.9882235392256931,0.9224118844366681,0.9585308772155418,1.0023847767349312,0.9806348259880281,0.9835271069480823,1.0543858908229466,0.9058933068410168,0.9999884988059385,1.0716181550615742,1.0357466922286238,0.9712023667668778,1.027565598700427,0.9771971621575243,0.9333675948975162,0.9160799642359092,0.834554200694558,1.012164663984931,0.8281317149173869,0.867992333673466,0.9508488284593655,0.8426493245398408,0.9480023788103454,1.020401692262929,0.9140264699660522,0.9070073752813437
13800,0.9993214766155242,0.9543565232857394,1.0527587993195153,0.9784442940624299,1.0486088327022212,1.0013969551073847,0.9512714408561389,1.023521345568891,0.9894587932950979,1.0253800082702094,1.024241722695105,1.0091948789535454,0.9377778868491619,0.8459280587669538,0.8828121699411378,0.9441416635237491,1.0337721183024184,0.998670886154156,0.9509191162799364,0.9991139374720747,0.9782486331190487,1.037536681039779,1.031337252337294,1.001967879776737,0.9609404337583749,0.9527824952880068,0.9324119445034917,0.9319998516564414,0.978860375135979,1.0032521756526829,0.9584166062968513,0.9760547291330337,0.9915941246435505,1.0331721884353942,0.985688279681038,0.8019146905697594,1.0005179850040269,0.9455199797269292,1.0357491983021943,0.9924650502624148,0.9868198632427521,1.0289936203479793,0.9342353966020771,0.8954193283579638,0.9190198901271418,1.0077163934094844,0.8262644159059697,0.8485143553956059,0.9521809891511107,0.9991139374720747,0.9782486331190487,1.037536681039779,1.031337252337294,1.001967879776737
14000,1.0024294304240384,1.0369255237527735,0.9080935303332743,1.029544757558183,1.0181697668842664,1.0009904404639567,0.9529623073711733,0.875791802443594,1.029372619633594,0.9314264395843916,0.8775954768472941,0.9869384191744804,0.9419957873181888,0.912642737407949,0.9440660981548783,0.9638379214182147,0.9646019042403042,0.929239334186409,0.9529827082900898,1.0256335300909458,0.9753612005900166,1.0020199221206776,0.9846676362015734,0.9533653891467386,0.9615390698588105,0.9537370534736338,0.9694155825971486,0.9341002730616342,1.0161869966329744,0.9539881260985839,0.9611520990114447,0.9023998079875806,0.9051669436983739,0.9771924460093647,0.9854846234734198,0.8398128276893121,0.9997585559631343,1.0104616540880524,1.0133380546815987,0.9916668220758149,1.0288308826631634,1.0152029062794081,0.9339839689263529,0.7857812006945273,0.8950936389300689,0.9698496041068906,0.8475136446405777,0.871715502374278,0.9531291929582397,1.0256335300909458,0.9753612005900166,1.0020199221206776,0.9846676362015734,0.9533653891467386
14200,1.0006822404189541,1.0094020802597752,0.9918828177479463,1.034228266879203,1.0359685361061692,1.0216262176983981,0.9520781023504253,0.9979258272597962,1.0268682142733239,0.8779288333628105,0.9930513587155889,0.9950465347074315,0.9456306300525757,0.9064995827205666,1.0138754033812378,0.9721785110469097,0.9807574062753847,0.9379150474851782,0.9532455828595602,0.9022338770276758,0.9819904291414542,0.8885763210616134,0.9553376558959377,0.9854319729756986,0.962631330026001,0.9594686638278049,1.0041575514452827,0.9990157169933186,0.9697737714698658,0.8599293124529509,0.9601318995180347,0.9994409245367978,0.9172375157114053,0.9516616566843468,1.029302113655437,0.8779293247574443,1.0014789575509369,1.005169904269026,1.0161198471554518,1.0002839507399897,1.016413275111129,1.0161875450474631,0.9328177283337176,0.9041253914106224,0.9730402401454592,0.9542190925798151,0.8401606165766896,0.88586760163282,0.9509917438017035,0.9022338770276758,0.9819904291414542,0.8885763210616134,0.9553376558959377,0.9854319729756986
14400,0.9978818812341406,0.9737904616865956,0.9597113731259543,1.0209949702577135,1.0180881752394753,1.0156570331949124,0.9543100884422716,0.8979567173604199,0.951642980922505,0.9282258436611848,1.0444543261316728,1.0169945918151546,0.9437303376104359,0.9917989027886858,0.8864287961236458,0.9989598920808658,0.9029928470137191,0.9100277785686178,0.9546261261655978,1.0560436184786965,0.9815617189637926,0.9714045754414626,1.0477732787942764,0.9820972001850584,0.9604031255245465,0.9814739804056593,0.9341624671822225,0.8949835586466858,1.0165527344372474,1.0173037961725129,0.9628893161773591,1.0091774169380885,0.8865454594212946,0.9786279661076864,0.975844900105457,0.943040190623805,0.9972905281697328,1.0156065833924417,0.954807861274028,0.988979192929796,0.9662498449493812,1.074245699212101,0.9366229123056661,0.8704359308342353,0.970605194339387,0.9439024100125354,0.8556743281870225,0.9204618788513089,0.9548669007035347,1.0560436184786965,0.9815617189637926,0.9714045754414626,1.0477732787942764,0.9820972001850584
14600,0.9997992265980369,0.9472551805893364,0.997325276995031,1.0185284086389474,1.0063890984459893,0.985329788444797,0.953249097409709,0.993182631479172,0.9523763301496221,1.063318040070092,0.9447344956943269,0.9681167865441407,0.9442296806627669,0.9259216032691954,1.0150744811531591,0.9007705334845058,0.8598211352804683,0.9619909433662156,0.9541426622662061,0.974895675769293,0.9583583173094998,1.0787296754328268,0.9988046153548937,0.996715555902693,0.9628660090066502,0.9814500401408834,0.9273700143949016,1.007064141156916,0.9875056272685018,0.8477295804153397,0.9589241179157503,0.9608881991883331,1.004413514323412,1.0171077593899933,0.974899249069805,0.9630145858723621,1.0007121856244523,1.0048732821882316,1.0140950028872477,0.9607045870180102,1.0533053160993608,0.9130382304036921,0.9335527927323352,0.8943573776211795,0.9341958437920037,1.0044054125226738,0.8348848330885886,0.8731792030542621,0.9528188359345953,0.974895675769293,0.9583583173094998,1.0787296754328268,0.9988046153548937,0.996715555902693
14800,1.0009138674665725,0.9392108604520105,1.0222114291686875,0.9403180643883561,0.9578761267639833,0.9801894442557465,0.9529222318260904,0.9640506905304521,1.0366506227211172,0.9381583632023112,0.9378938587090446,0.9955756218253539,0.9407257365676003,0.8770498782184741,0.9701955540456633,0.8683692555163567,0.8291619022359573,0.9048702611982605,0.9533499072861923,1.0180641310017673,0.9411693347182877,0.9802852987705817,1.0105644363919661,0.9914080500765775,0.9650113814158887,0.9319874594387328,0.910118676256974,0.9364561709817624,0.9523736737781779,0.9963765502676362,0.9581784913533213,0.976790762921339,1.0052347745198933,0.9920886071322905,1.0197456216101444,0.8556036003916851,0.9990835227461763,0.9726522130055324,1.0584044442909237,0.9143193317963486,1.0405994718600104,1.0574011766361666,0.936299780774321,0.8844231060135824,0.9805219032896707,0.9705353883423395,0.800306061414482,0.8806727212766329,0.9531453941707739,1.0180641310017673,0.9411693347182877,0.9802852987705817,1.0105644363919661,0.9914080500765775
15000,1.0014464272532648,0.9883033142194961,0.9834878920527024,0.9955319645954214,1.0491329951118862,1.0049681922739842,0.9548549503636916,0.8878015690463491,0.9793655623597963,0.9595719435854204,0.9075013750626798,0.9684728647659809,0.9387314133795206,0.9446658401455883,0.9535307693747356,0.8745915464360202,0.8959901337855872,0.8916815874079299,0.9544263499037845,0.8846167878043009,0.9937752814774065,1.004470543308127,0.9386298556867897,0.8784940418407414,0.963264816783192,0.9644834076986727,0.9779092091173565,0.9063962487221259,0.8856081690367534,1.0407984862948256,0.9580764777910084,0.935096830513003,0.9064415674170454,1.005573769308813,1.0826778370959715,0.9197592705838985,0.9997076406168778,1.059964225071482,1.0129186960907879,0.9587228153709477,0.9598590288565672,1.0277618501118488,0.9375928951373682,0.8036533100034371,0.9500481680502004,0.8607564206184942,0.8276214844489147,0.7640831451689281,0.9526625641815702,0.8846167878043009,0.9937752814774065,1.004470543308127,0.9386298556867897,0.8784940418407414
15200,0.9971761461737211,0.9928922925590279,1.032265814504525,0.9895741181396402,0.9836052961989149,1.019448259559855,0.9583255620086567,0.9555693173828675,0.9144592753727601,0.7965349965197304,1.0237407578928772,0.95207494317612,0.9426573557331659,0.880518816047952,0.9150762662558886,1.0325613818072934,0.9576697584466876,0.8867591724220012,0.9566806075657772,0.9346122843944139,1.031585953423795,0.8814145671903793,0.9778139921680531,0.9556411492221673,0.9633081506135288,0.9574363169088591,1.004880743829925,1.04244719517585,1.0113760672648884,0.9737253530338952,0.9633078928259488,0.9700747766642811,0.9391210961465847,0.9216654314843388,1.0626345174280893,0.8722913442587424,0.9995788686482056,1.010346255618728,0.9967907500229519,1.0146288060702586,1.0269820236151712,1.0258814083857457,0.9372636945675212,0.8973395554070595,0.970852116721739,0.8955399737589197,0.8469531667571994,0.8961089225228367,0.9557521910069614,0.9346122843944139,1.031585953423795,0.8814145671903793,0.9778139921680531,0.9556411492221673
15400,0.9994916347184147,1.0195268444120902,1.0719545965272383,0.9880247923064857,1.0162379607539287,1.065757968581112,0.9559187504748242,0.9660269551262243,1.0432019625040065,0.9762303897939201,0.949223514819546,0.9932815297725441,0.9424359772411411,0.9777026964118157,0.9731575864982775,0.9639977653617601,0.9702874743659099,0.9788745493137667,0.9548939778468705,0.9254790993384044,0.9792240589293226,1.0365350594554212,0.9675135663160409,0.9217848183131161,0.964115932239013,0.9516076240177457,0.965914038529091,0.8523315065822203,0.9340064334490991,1.015306624536587,0.9623719837548887,0.976621495764193,0.9643324607527414,0.9767914829279092,0.9735135226002263,0.9113823730843236,0.9983887732086505,0.9892848648406675,1.0228545245319547,0.9728738912615343,1.0552865516726389,0.9981754731341743,0.9372109030275078,0.8606567414236337,0.9544083022863574,1.0017462212443315,0.7481314295117901,0.8019527025662181,0.954440360166463,0.9254790993384044,0.9792240589293226,1.0365350594554212,0.9675135663160409,0.9217848183131161
15600,0.9982917719236751,1.016042105703608,0.9893672450764107,0.9756333338599652,0.976838591954938,1.0175900383799201,0.955135073400536,0.9708254116238304,0.9816987658278763,1.0562508833917073,0.991373039767202,1.01170219957799,0.9438938913181701,0.9913288584760159,1.0330189209129126,0.9437976670962834,0.8641150733672063,0.8748367967504127,0.958052460223508,1.0189650046964844,1.0480717950583527,0.9650836311300924,0.9478226703977691,0.8941417739494818,0.9632974055522483,0.9788256895403676,0.9888720504543749,0.973312232558274,1.0089594228593153,0.9465720242839577,0.9585495730400333,1.0112034044493103,0.9967973634889202,1.0176137873977364,1.0173788122470826,0.8685100611964718,1.0004414237042942,1.0470945654497004,1.0093133920410342,1.0195993879578817,1.039320815146935,1.0274927239409124,0.9354564231466891,0.8202630900294334,1.003898173248016,1.0105020275064036,0.7040952790129823,0.832754421112637,0.9575229546956271,1.0189650046964844,1.0480717950583527,0.9650836311300924,0.9478226703977691,0.8941417739494818
15800,0.9997514582395393,0.9518648818073594,1.0203576060709418,0.9488014597808128,1.001042768564953,1.0093788432192992,0.9573736649301968,1.01595803176564,0.9151816563819057,0.9591510690095788,1.0004631582250647,0.9805802212089915,0.9428284103730877,0.855637507604185,0.7882131265760716,0.9467295989788769,0.8430282163590166,0.9364372367558652,0.9562125895164344,1.0547542598907993,0.9780551055848464,0.9612758333901831,1.0093892010786645,1.0071782351360345,0.9641672857965072,0.9738706443698216,1.074255085787299,1.0556349636415503,0.8891012342694089,1.0619831421787997,0.959152646239139,0.9661332632388869,0.9982945212450247,1.0235334969989707,0.9971351398104772,0.855385371124249,1.0008644680511072,0.964559520936678,0.9677535341580459,0.9549256569746859,1.0197351229207765,1.0273825750740335,0.9397820789553447,0.907181625977611,0.9423222336704766,0.9648136126239324,0.8248783340678976,0.8948018896319581,0.9558922008159552,1.0547542598907993,0.9780551055848464,0.9612758333901831,1.0093892010786645,1.0071782351360345
16000,0.9998515524652325,0.9896184840323692,0.9866573210513099,0.9837925966610843,1.0007142775174986,1.0216673383376316,0.9584123037294886,0.8726824418056445,0.9966332673037451,0.9515394536660904,0.9574179516159632,1.0291074177905906,0.9440818616063027,0.9937349044460484,0.9469400137852316,1.0214497990352047,0.843369065110833,0.9254651328734365,0.959652712729187,0.9491974850021689,0.967461622132752,0.9564126836757815,0.951289783517882,0.9351444887025843,0.9654077846898294,0.9343168252794544,0.9327011189263721,0.9756867157210387,0.970375100891068,0.9856065535412981,0.9631066885833397,0.8828431844528526,0.9601666250206219,0.8571332831864963,0.9611256270578193,0.9324128809781775,1.0003335014648933,1.0010897093188942,0.9881275399351933,1.007341181114447,1.034310230259872,1.039001574029492,0.9373354066854409,0.8465604484615491,1.0223243010370415,1.0106951492933873,0.7734752655163114,0.8615807260192544,0.9589366699950215,0.9491974850021689,0.967461622132752,0.9564126836757815,0.951289783517882,0.9351444887025843
16200,0.9996145859078225,0.9542625519682831,1.0297080492168218,1.0110708775571435,1.0096220680089611,1.0276430187435837,0.9558044010156648,0.9657733328099153,0.8706700037067363,0.9468335653949452,0.9396798822263644,0.9675336608350097,0.944698215576085,1.0236008646093908,0.9586054944865867,0.990877793218847,0.9511810611270382,0.9427353783884832,0.9560068558026222,0.9742511499728654,0.8863961644459752,1.0370496813693315,0.9894100879571903,1.0171333005938334,0.9639356040573732,1.0056807886457135,0.9723899035135145,0.8898800954299453,0.9350341404534707,0.9802632181685251,0.9573126048469836,0.9256816588943587,0.9286409236926021,0.9659118503063472,0.9939847198517512,0.8949976812133046,0.9993296318150598,0.9356195942121641,0.9843594141937446,0.993628857976991,1.021216576387275,1.0293270623997977,0.9373817806983793,0.8899771120392104,0.9308600913066964,0.9811129477687728,0.7430665850880465,0.8555532222567354,0.9547836159514057,0.9742511499728654,0.8863961644459752,1.0370496813693315,0.9894100879571903,1.0171333005938334
16400,0.9996923776909391,1.0319547943416807,1.0105862819858098,1.0022756398892407,1.0146575791101697,1.0407434271730782,0.9569812473440394,0.9964705859121414,0.9329305945909767,0.9145711737321788,0.8648454178001395,0.9649532479026355,0.9420205262387449,0.9801267386974901,0.8918854013613248,1.012126760699385,0.9959083128179277,0.8668923306739541,0.9576373727834457,0.9852600541231796,0.9432769100955093,1.004960469782127,1.0147414536755037,0.9233185719869007,0.9611549016272888,1.0507615216014319,0.9000030702862224,0.9707711023002111,0.9805395398808318,0.9199829974318757,0.9611051789592026,0.9070058301032095,0.9493161861154994,0.9683989691462054,0.919604601721059,0.8001850628155458,1.001640772316412,0.9897013821818823,1.0170993507022494,0.9844285245597536,1.0662950672601768,1.0022335485889644,0.936738121979763,0.9812971501051195,0.9643107913059227,0.998916913699396,0.7222885963814664,0.8512840442415892,0.9569833814737163,0.9852600541231796,0.9432769100955093,1.004960469782127,1.0147414536755037,0.9233185719869007
16600,0.9997982452303639,1.0186216180315597,0.986069357129634,0.9934261197646574,1.0117767646910976,1.0131363240837188,0.959431082660088,0.9552653178896903,0.988278766366429,0.8901902915365516,0.9373234509606382,0.8647331345796373,0.9430481572594056,0.837654340534187,0.9682503960610178,0.9346939058277446,0.9721002354427951,0.9540738406969331,0.9583159778189413,0.9728403182222048,1.0305014578782927,1.0635135271889795,0.9383743082074992,0.9810014211450718,0.9627651232752364,0.9715961276710732,0.9269782916275016,0.9452895104893471,1.0175312883504983,1.0133760051836656,0.9626541873888398,0.9530525694578807,1.0231085535161342,0.9753563161559331,1.0149025858043543,0.9376772173245561,1.0009547608307168,0.9748732340340025,1.001299055962811,1.0314995852411886,0.9786922270091438,0.9814524222839355,0.9383564133759053,0.7915985018470126,0.9985383664341574,0.9860011736575963,0.738377626233426,0.8365665302815436,0.9584449086704753,0.9728403182222048,1.0305014578782927,1.0635135271889795,0.9383743082074992,0.9810014211450718
16800,0.9988061577355809,0.9750910169261262,0.9558650848723864,1.028614876163142,0.9758309974343834,0.9783715801135051,0.9575638117617649,0.8294251625989316,0.9336431494020783,0.8876661167792941,1.0073130437105375,1.0171229355595517,0.9436203618859886,0.9509576389300979,0.9082152669832169,0.9965310309097125,0.99578429824616,0.9571030301667602,0.957646136343652,1.0113622370038662,0.897747062161512,0.9654819970471548,1.0011106611135008,0.9631560373683811,0.9626911510573278,0.9453066917186349,0.9360830426218252,0.9724991680893184,1.0455158599990921,0.9684958373360625,0.9656176906806211,0.9529841682084748,0.9923817547558746,1.0147228600465588,0.9265876729047635,0.8796131731337783,0.9993379594767252,1.0320269535497788,0.9781200937754898,1.0223876728885342,1.0135332445491074,1.0418684150969186,0.9370426830941168,0.911930363176418,1.0293629818736674,0.9177714351504361,0.8121849296504621,0.8917658743398217,0.9571049754303125,1.0113622370038662,0.897747062161512,0.9654819970471548,1.0011106611135008,0.9631560373683811
17000,1.0008427857221454,0.9944515749635295,0.9931149113530313,1.0465539856433532,1.0489275397711615,1.0449998736700372,0.9559987028406595,0.9518542587533995,1.0107404101573312,0.9450320816883049,1.0048531827268643,1.009242800438713,0.9422230617114455,0.9060933235127671,0.8550795708722692,0.9585066284908034,0.9624561799719568,0.9411181992078449,0.9610145322832037,0.9802088199463612,1.032296225684812,1.0263352466447595,0.9864977953028435,1.0031682326214622,0.9643734757538879,0.9610354178126608,0.9554464835339664,0.9006432749164285,0.9829254436819906,0.9294298056425766,0.961080319174027,0.9242693656315978,0.9715152131969863,0.9608185396511973,0.988603552655806,0.8690872940643372,1.0036962833909677,1.0022700159608435,1.041373533798291,0.9805992872326255,0.9999670556119052,0.9979343922704176,0.9377840128639812,0.9209022499234267,0.9642778074622894,0.8983469732115671,0.8201658628030799,0.9095661552201645,0.9604484650308602,0.9802088199463612,1.032296225684812,1.0263352466447595,0.9864977953028435,1.0031682326214622
17200,0.9991596261222787,0.9810634167258702,0.957400427828701,1.0084486273208288,1.047199938768073,1.010896658580612,0.960344184558374,0.9667263551969661,1.0197918743542393,1.0399531277171554,0.97419437302157,0.9625903639407429,0.9443037160360861,0.9517014198614714,0.8628406573455196,0.9845346852657159,0.957308737897307,0.9471653456810161,0.9619332918308788,0.9809473897858192,0.9182670403368943,1.0064084451924669,0.953618756844227,0.9860564696198709,0.9653851633130458,0.9796756916608356,0.9597486297056662,0.8467217810855756,1.014385787081284,0.9663638033258922,0.9615098288958653,0.930701033825262,0.9224106515348379,1.0511410999831496,0.9637345833410147,0.9231767823610477,1.0015555560454619,0.9877756148720549,0.9828610140104598,0.9676849480209607,1.0194767348546472,1.0451470788789154,0.9392605452296177,0.9764343559199936,0.9166141343164644,1.015644940479687,0.7798876032001175,0.8969336500953331,0.9618882764530153,0.9809473897858192,0.9182670403368943,1.0064084451924669,0.953618756844227,0.9860564696198709
17400,1.0000911096129317,0.9780028490736675,1.019141189428858,0.9812846645939849,1.0346926669356786,0.9469417138444661,0.9602672397077334,0.9580936084023284,1.013982086440004,1.026100973698549,0.9376785895274707,0.9568546650716783,0.9467749463057396,0.9537454273579138,1.0112811735148426,0.9717042536157823,0.7948323860796608,0.9334687449066882,0.9612159797834586,0.9331980082128244,1.0142495112428858,1.0070044315971782,1.0164863969770925,1.0233965916248418,0.966449770631428,0.9547642331615316,0.9382656005897132,0.938475529597582,0.9691929080218828,1.0007410143647513,0.9620667317789231,0.9517935756983736,0.958418864203994,1.054004271971453,0.9915239420768515,0.934703753975054,0.9990658117837633,1.0264978426745086,0.9929007087595076,1.006244618490517,0.9779460019578639,1.0019425200456624,0.9402700849254988,0.9237624076852426,0.9146750047797733,1.0313909065429803,0.8182503146966185,0.8417501422442417,0.9606830841391083,0.9331980082128244,1.0142495112428858,1.0070044315971782,1.0164863969770925,1.0233965916248418
17600,0.9999879109452628,1.0296550822130688,1.0296411185349115,0.9760724999455067,0.9972240073588347,1.0466495374185731,0.9612626309805382,1.0073848009610777,0.9671861155188121,0.9937600058763758,0.9140031165714169,0.9542803059917039,0.945730319241744,1.0425711688348809,0.9575905338027959,0.9366683482588294,0.9075817998025473,0.9199655188735468,0.9625845220127303,0.9742973976766236,1.025283322187744,1.030307792843193,0.8949661867164002,0.9335647362080253,0.966442243538603,1.0146254767764193,0.9900659608870274,1.0240603703286264,0.9071296921400726,1.0131367023169826,0.9626864280326005,1.0277783266920812,0.9589731865304099,0.9740900653516029,1.0187486824932226,0.8448503237396692,0.9980760006448545,0.9600274389095954,0.9712633281033904,0.9907470790544574,0.9213051230154704,0.9569308466552815,0.9407780213195481,0.9222971245289958,0.8977210626344247,1.0463782822189944,0.812514457473576,0.8536726710032522,0.9625814329971547,0.9742973976766236,1.025283322187744,1.030307792843193,0.8949661867164002,0.9335647362080253
17800,1.0007385761206222,1.0128665805225883,0.9602583887662509,1.058505345502191,1.024867953911964,0.9856037181483371,0.9604639774772451,0.9907460983880135,1.0044723684098287,0.9077550186088847,0.8946027256035677,1.0138488321082164,0.9447197234805051,0.8808237128090397,0.9127762384760676,0.8653195691579936,0.8454139045947359,0.990272704877759,0.9619657933209195,1.0670186510430895,1.0082956559553238,0.9837025374959676,0.9324613792880099,0.8877318719171446,0.966331347731662,0.9560384160865385,0.9961286097593225,0.9268577765841556,1.031464445644582,0.9954800604592148,0.9606214906766387,0.9875481403562701,0.9516765113504808,1.0194811748705004,0.9709051816289574,0.8584120246982129,0.9994623312023039,0.9440336977419129,1.027028346912705,1.022483078268307,0.9960788103380843,0.9652175456149613,0.9435025904013256,1.0116119958432113,0.940187082808521,0.958287046978119,0.834605815956406,0.9121708495391028,0.9621134940044055,1.0670186510430895,1.0082956559553238,0.9837025374959676,0.9324613792880099,0.8877318719171446
18000,0.9999738600286611,0.8780757889678937,1.005460264049132,0.9668194733022455,1.014873838861961,0.9708582476654669,0.9594407785831952,0.9651511871796037,1.0036071536899875,0.9405572916786872,0.9912591605788245,1.0332204584746008,0.9465541111882684,0.9489715907852122,0.9545090371003868,0.9659192572991699,0.918675255216444,0.9630463958684885,0.9588252335887849,0.9702325236501471,0.902451882656377,0.97904227320155,0.9853412359267624,0.9881997300676303,0.9656223346470951,0.970538256518549,1.0247914858622238,0.8958307518759485,1.012472908571542,0.9677117808416431,0.964302750979464,0.9413226778764401,0.9476907403415441,1.0369287452383622,0.9740867973402547,0.9159382079223622,0.9995232912284979,0.9775640252059831,0.9440890305974612,0.9810121997648665,1.0156053217235936,0.9742897799152971,0.9399331001591075,0.89568178455835,0.9810147874564539,0.9635193080350917,0.8284158097565012,0.8320392114330715,0.9584394872769234,0.9702325236501471,0.902451882656377,0.97904227320155,0.9853412359267624,0.9881997300676303
18200,1.0021481359476427,0.9861615753082843,0.9618045324669314,1.017082186811549,1.031944548863855,1.009876930674108,0.9618875316440065,0.9592883499669066,1.0115356497335115,0.9658413159140269,0.9859065023948821,0.9800047740304106,0.9461781376804816,0.9560654083247851,0.9775955129474133,0.9482767426016213,0.9573262835650915,0.9482728848087603,0.9612226853509767,0.9524482075516234,0.9062318483602755,0.9739042715003176,1.059658711340758,0.9591917806913792,0.964104156127153,0.9900832696137752,0.9787746386442356,0.9583495508737824,1.024890342980748,1.0542505739990962,0.9635388551325791,1.0443730279624726,0.9600970941987742,0.9828619933673357,0.9393558416802861,0.9165818032841213,1.002623549765559,0.9500275457295636,0.994505856075766,1.0148674761936352,1.0238308437361174,0.9647146880094701,0.9400996852170419,0.8858598767346246,0.9336361576607598,0.9713937827305376,0.8551843333733586,0.8846661611562135,0.9603787594593447,0.9524482075516234,0.9062318483602755,0.9739042715003176,1.059658711340758,0.9591917806913792
18400,1.0007080166162923,0.9759248036632705,1.0142231465713678,1.0287084891784268,0.9921615463071526,0.973509519619428,0.9619726237960403,0.8611469206549851,0.9970221598867908,0.9242361028397901,0.8800661078437827,0.9706139602588372,0.9460317840985394,0.9391346116619345,1.0115794929146105,1.0002502498237862,0.9206399365313004,0.911834344867493,0.9627509654606651,0.8947968570545222,0.9041134137140767,1.0369551352911581,0.9117288587997335,1.0050386185605047,0.9645185069698965,0.9768973842731953,0.9658518600210909,1.0365925780162677,0.9096843230567162,0.9975185226245732,0.961800111637193,0.9337442040008191,0.972624222859797,0.9833512163968469,0.986034088155894,0.9008349546810311,1.0015097401256092,1.0146053290475388,1.0520266374566607,1.0353035017464507,1.0153511717170407,1.0362198884064082,0.9399098404056633,0.8475922285565433,0.93112637990663,0.9525739121544053,0.8556427376027828,0.8165504008519747,0.9616383054899224,0.8947968570545222,0.9041134137140767,1.0369551352911581,0.9117288587997335,1.0050386185605047
18600,1.0005347435440364,0.9830633940645166,1.0497968876768224,0.977963535229451,0.9749916421083944,1.0063858571947317,0.9619401749022936,0.920643442706213,0.9477232750208773,1.0361576047568886,0.9399521165632275,0.9250252206018297,0.947087304420393,0.893288227103729,0.8837650674994645,0.9211936010078038,0.8215888255115353,0.9950256782965626,0.9635243694354675,0.9311130617020915,0.9125661409722736,0.9912077988668259,0.9799891458509242,0.956104210232914,0.9653270177617194,0.9950287064359786,1.0420798920211038,1.0209041530031042,0.923796493063465,1.0366218087606867,0.9616657343991014,1.0377031055225212,0.9511314594833774,1.0431777931194393,0.9746904227535232,0.9144665405610956,0.9996302009118411,1.029594679851162,1.0467261453172456,1.035788550216505,0.9985127600961177,0.987211643777458,0.9413500157214892,1.0309014083496746,0.8834448393215625,0.9087773617973748,0.7813103199511684,0.8738468341656249,0.9634914569306061,0.9311130617020915,0.9125661409722736,0.9912077988668259,0.9799891458509242,0.956104210232914
18800,0.9988813410077754,1.0235119310945309,1.0345375121912694,0.9660150768259368,1.014319182854954,1.0195529273776058,0.9616543828233727,1.0011663622103422,0.8660200345421695,1.0294438159031873,1.0050613819436363,1.0039398184200776,0.9477859315833812,0.9427484338966827,0.9575972608445911,0.9720129622611942,0.8844403813448136,0.9872826683815373,0.9616694859722347,0.9241819452714678,0.9879877136519799,1.0618010177890311,0.9251287655083071,0.9863362297385797,0.9637051323361773,1.0252607291881184,0.9223635727488778,1.0302734939599039,0.9252050112805629,0.91486264423573,0.9637656498097157,1.0058891108769423,1.015532288683876,0.9915642625894577,0.9521265652089893,0.9293541839647773,0.9997219264388026,1.0327637353531645,1.002630303060071,1.0546902538451666,1.0071462071862392,1.0333591110787896,0.9433783397419918,0.9925169278107652,0.9366248282348484,0.9488223106617084,0.8290164800674799,0.9178523899564084,0.962509910622038,0.9241819452714678,0.9879877136519799,1.0618010177890311,0.9251287655083071,0.9863362297385797
19000,0.9991211499777013,1.016936675980013,0.9638176636056828,1.024070033889395,1.0029760093171094,1.013009778691074,0.9605130606007528,0.9703427857988097,1.0225836641604567,0.9903265487319133,0.9527787982016153,0.9548073994490391,0.9481804985997337,0.975438964413606,1.0289933454637374,0.9976765208011839,0.8491591538307114,0.8699918293801495,0.9613930292062287,0.9668190927634573,0.9827991943935588,0.9607418839562728,1.0097890605940087,0.9575917916371759,0.9637066195242732,1.0151559223915236,0.9800522744797566,1.0062607101985666,1.0080499943572245,0.9954175079169182,0.9629262083872401,1.0065936276216838,0.9240784699042186,0.9473591257551366,0.9939364325362251,0.9622217377435458,0.9970660591019379,0.9750561794267324,0.9797679424601831,1.0026400517003347,0.9540644651532675,0.9465407712177738,0.9409756725964762,1.0477435380594526,0.9603935216550351,0.9007506854972827,0.791363958132226,0.8861154081712742,0.9601992849165434,0.9668190927634573,0.9827991943935588,0.9607418839562728,1.0097890605940087,0.9575917916371759
19200,1.0017200690620067,0.9993414568821414,0.9985832370683833,0.9625451238183379,0.950058263816332,1.0047448860965502,0.9629827839694987,0.9462228583380613,1.0259248123695794,0.9702195224573311,0.989993626366368,0.9143006152600449,0.9449784236866574,0.9117025265705508,0.9888368632502061,0.9549767175285843,0.9059664719973124,0.8941799157659147,0.9621928279907398,0.9889783837343512,0.9857357550778276,0.9838336097201771,0.9531327178992767,0.9845217647874004,0.9636445491244775,1.0113942293832632,0.9833742324282637,0.993790353896544,0.943445818466997,0.9727412894567111,0.9626687056254842,0.9698758152936974,0.9934693948240698,0.9215238273658375,0.9533019345259985,0.8866247189101218,1.0035784476631264,0.9268699608130438,1.018377738124868,0.9784909073689517,0.9554658155626706,0.9823564390498459,0.9427342609935837,0.9587475609645987,0.9758259394554988,0.9907908019009933,0.7538635119099265,0.904766801717302,0.9613123830806869,0.9889783837343512,0.9857357550778276,0.9838336097201771,0.9531327178992767,0.9845217647874004
19400,1.0009407140819175,0.9828785838488715,0.9977317660433472,0.9988479360051843,1.036035844948168,0.906265129690844,0.962738195751439,0.9460545503953972,1.0271510931220642,0.9901136318993881,0.9703479076798422,0.9441215265032523,0.9494897499487317,0.9130638873897781,0.9500277478503978,1.0390216332621496,0.9122478122385477,0.8311648112042678,0.9641724285222781,0.9247020260007148,1.0359498666183848,1.0135434242278099,0.9722230951256817,1.021399539789052,0.9652272312476207,0.9682532143173247,0.9330151055945718,0.9961091361179892,0.9706563504409652,0.9523547859785978,0.9629289970182704,0.9092311248046003,1.0172862817995223,1.0380599349202655,0.9995130279731339,0.9557404653008967,0.9984326625400128,0.9997481836610488,1.0242885993895186,1.0036085433967594,0.9724799680202901,0.9204079545507752,0.9432388759613862,0.9213984841312964,0.9105813091393039,0.9895855972770273,0.7703102670056272,0.9209889469171816,0.9639612853414852,0.9247020260007148,1.0359498666183848,1.0135434242278099,0.9722230951256817,1.021399539789052
19600,1.0007495429081776,1.0360578912237899,0.9911042785807206,1.0470736739378053,1.0285000317536468,1.0004051282845026,0.9625847268768524,0.9693258700622276,0.9617705499668444,1.0302074667051317,0.9565383622353084,0.966687440128403,0.9488049156094414,0.8641470637221345,0.8819761817911925,1.014823877352713,0.9950209063024847,0.9141864552650022,0.9645476937022991,0.9022656866736758,0.9119960568371269,0.9624128555447174,0.9321633000979919,0.9017687024818339,0.9673393424387957,0.8840066828376253,0.9748431525491239,0.9385874052813311,0.9512292359172332,1.0236519238090402,0.9645165096566042,1.0290784532412627,0.9228168745634657,1.0010063795361128,0.931774175392031,0.9162641005269289,0.9991658282415571,0.9764352119629375,0.9953782014967758,1.0725421151892744,0.9812868500693586,0.9447410613978695,0.9438446004604357,0.8249947786346536,0.9774687448424915,0.9593262670666896,0.8096938259178258,0.8688158574274044,0.9653149857210053,0.9022656866736758,0.9119960568371269,0.9624128555447174,0.9321633000979919,0.9017687024818339
19800,0.995806303372779,1.0090222773798543,0.9930542983705174,1.0349209890746998,0.968647372143118,0.9990808239695064,0.9620970981994549,0.9854907263078792,1.0295573365084805,0.9979600880766426,0.8427775664669713,0.9058749508447379,0.9480745745200295,0.8624581259809802,0.879986396553111,0.9901437398262474,1.0027072141469284,0.9055517893448888,0.9637523288131689,1.01954509919805,1.0464719481864553,1.0399766809062867,0.8800376818255368,0.8844214780171907,0.9637561873673447,0.9797169528144628,0.9388869334678474,1.030232734525552,1.0477657842352435,0.9358248234448828,0.9633442918397356,0.9951753901441863,1.006304844421567,0.9937342051861987,0.9740168197362769,0.8548152051530923,0.999513588158177,0.9508288579024574,0.9569367840758022,1.03739496631539,1.0296988110491916,1.0012599365215404,0.9439052724426925,1.0087350182956556,1.0057113384930125,0.9306683236692856,0.8059425156935234,0.8277214963376994,0.9642485693951959,1.01954509919805,1.0464719481864553,1.0399766809062867,0.8800376818255368,0.8844214780171907
20000,1.000329701807588,0.997147801079671,0.952227830114274,1.0266138812435335,1.0007758021427693,0.9309485351361987,0.962446876482919,0.9861320230107514,0.947806296805842,0.9636340369046307,1.0428092176509802,0.9592254434754822,0.947413666774765,1.0217952378503496,0.9547134658561575,0.977612855818145,1.0410193318491203,0.8583115020793154,0.9650400750287551,0.9622777274096979,0.997221728138941,1.0234120805256117,0.9892014889328711,0.9971491995633645,0.9642860605295492,0.9838668648234126,0.9468603646366572,0.9716264156851259,1.0222837606495678,0.9847593999623294,0.9627878079296156,0.9591860524924128,0.9067110946770722,0.9942778105524649,0.9178394037342367,0.873089962964588,0.9996653003544819,1.0290558651583268,1.0481733439817835,1.0186231397006422,0.9770517160591065,0.9667460305158047,0.9447483595890246,0.9450900732064382,0.9953415391608621,1.0170322028722525,0.8113426407628853,0.8902321914048212,0.9653914530736211,0.9622777274096979,0.997221728138941,1.0234120805256117,0.9892014889328711,0.9971491995633645


==> res3.csv <==
x,psexplore,psexplore_1,psexplore_2,psexplore_3,psexplore_4,psexplore_5,psreset,psreset_1,psreset_2,psreset_3,psreset_4,psreset_5,nstepql,nstepql_1,nstepql_2,nstepql_3,nstepql_4,nstepql_5,ec,ec_1,ec_2,ec_3,ec_4,ec_5,qllambda,qllambda_1,qllambda_2,qllambda_3,qllambda_4,qllambda_5,ql,ql_1,ql_2,ql_3,ql_4,ql_5,qlexplore,qlexplore_1,qlexplore_2,qlexplore_3,qlexplore_4,qlexplore_5,mc,mc_1,mc_2,mc_3,mc_4,mc_5,ps,ps_1,ps_2,ps_3,ps_4,ps_5
100,0.09174186013715184,-0.041218852232988774,-0.02186647522161363,0.16039735595460183,-0.0015733632689985638,-0.06327546691956068,0.17431303255776498,-0.0017213586960458523,0.3027078303536159,0.0621384225954506,0.2787042071907544,0.23333781907921047,0.08608526798372554,0.06148473727311662,0.1652669801893062,-0.017808085646273016,0.026767656404550835,-0.038797753956130054,0.17501750864178028,0.11489865569589024,-0.05575669285855987,0.056184034169765855,0.05714773533812888,0.22940230505953305,0.17646677761677862,0.08901184948264036,0.20185898896501486,0.25628530587711557,0.06110096587714848,-0.03551389762409575,0.16656256647454298,0.07247267197776715,0.12195353137684718,0.13312824439145438,0.029485856244523354,0.3431166515786941,0.0590899709330386,-0.20427994906708813,-0.2250831220123518,0.11354799763241358,-0.13320829168649453,-0.06327546691956068,0.158855500135529,0.12554400973756122,0.30409883030795803,0.05330182187881905,0.057147735338128544,0.22991828713086135,0.19641957033878324,0.17323840830193843,0.06056848063406746,0.1378484353896941,0.2319562475065714,0.1740246899125248
200,0.5542383970971696,0.6816967627993503,0.4257932980106511,0.2931629615529958,0.5129733976860923,0.6161197735866327,0.6327803631518757,0.6969777597782418,0.7770861671247571,0.5531345797859424,0.4242021639958539,0.6665933066013932,0.556718188227071,0.9410389381246983,0.664208074244744,0.39530295630955026,0.45415842507557147,0.7502687815582435,0.6249297000187931,0.714920130976596,0.5464965089373653,0.5873089919157903,0.3021195558855998,0.5938587479603032,0.6004359257836064,0.4460268004229663,0.4979301855516551,0.1490962397927859,0.6216210213800969,0.7882183222210905,0.6023798477429193,0.4042861361244252,0.5694780035016529,0.4761380653310032,0.3911239265579903,0.4568632705606392,0.10604559669069247,0.4423186865632169,0.2558747520529828,-0.0485297013722746,0.25863818481101,0.03615189464603244,0.6336446278301786,0.49011380096373103,0.6817366158681144,0.3902494228910849,0.19136243955310925,0.4475600676750704,0.7297151857613156,0.7431549459379971,0.7443630929521924,0.803953855746874,0.9115635358998828,0.7372749350916452
300,0.8640748176761089,0.5034592452927795,1.1319647722650634,0.8279486753779329,0.7523911218901886,0.8836627809741895,0.7744917624700371,0.8984470597612606,0.803546302014792,0.6389593391153343,0.5529575106023988,0.7542964255397564,0.7470872635306894,0.693821482423555,0.9143185471489639,0.3640883163204605,0.6600797664233142,1.0075425233030755,0.7505733729842592,0.808014218902368,0.7433540860505506,0.34732864209603515,0.795092822819293,0.8361876274879773,0.7183469329475066,0.5897790499324018,0.9562034419020334,0.6054948750667332,0.6663061252517168,0.6950223550776601,0.718340615260316,0.7201216913067859,0.6801455866327868,0.30798695955088573,0.5408513937398005,0.5946677597086613,0.05137171899324012,-0.0030741845611554253,0.06581938948396464,-0.02627476386252106,0.06969370808305657,0.11036750750814338,0.7711698719559343,0.7249524787788326,0.8272497892104245,0.6189251693355375,0.7034913219816,0.7100715776465814,0.8736156427186211,0.8920262104605384,0.9187099055313913,0.6618046265393253,0.6804494780402365,0.843081811608891
400,0.9430644960067053,0.9394052764199661,1.0794517341887455,0.9912676098410756,0.6576311211765121,0.9350616168932356,0.8192438812627472,0.6945786270531995,0.4853487846309322,0.8390806149419638,0.619803214498487,1.0031161124437922,0.799715005610259,0.8495192732532098,0.7979157709393436,0.540464754245582,0.7676645045777513,0.7794524056748869,0.7933755707071001,0.9979478923160059,0.6709757585810422,0.7297433964478223,0.9652881810611696,1.0519368384025711,0.7523971321983628,0.7040548913195734,0.5397635213635102,0.3768923616039166,0.83411172319134,0.729333430202439,0.7542796729711496,0.5187779258489205,0.8014536755720817,0.6983680055944493,0.5762702806030294,0.7309122164599857,0.028704594811241192,-0.012791893675009821,0.1315567578516449,0.051044557764201276,0.08756077135227804,-0.03841072784920861,0.8126462837004703,0.532548047216681,0.9715052280007349,0.8283112918024534,0.6311779254866946,0.33114853734545885,0.9216283543465015,0.9833396313959032,0.8930364934207536,0.9884636901023218,0.5152934519090852,0.9480471357303923
500,0.9610271655939902,0.9765120723224218,0.7275780745328232,1.0077519283340266,0.9543961076243135,1.0523479188752745,0.8377208205409583,0.8877413318721926,0.695813742273236,0.7079673058969488,0.6388311106423149,0.9789665912693898,0.8196653446545322,0.7547258006113021,0.9534003293632052,0.8553386489517516,0.5811451856362546,0.9069626855963928,0.8090930634725545,0.7993421371089873,0.3170203577486754,0.6834597927685834,0.8446587150091699,0.7413028205886719,0.7719236596778772,0.6616755867141806,0.5835424211010416,0.27946065076698756,0.5919100698829681,0.9098571711431497,0.7683992915703407,0.7218232545455434,0.6938656941834387,0.58212996726409,0.7869182533139818,0.44236937232415874,0.0345847307736744,-0.04367552083903763,-0.1365657527124746,0.03301787242802161,-0.18227705093088084,-0.08135986495883264,0.8313351026924429,0.7643636441526178,0.6396695489011918,0.9351687475292842,0.849128331987855,0.7305954126651831,0.9431968322388872,0.7912775977670377,0.8865539471343915,1.0898144426909013,1.0448088314920176,0.7310215817423776
600,0.9719967276215044,1.0172153108092674,1.0079151958402237,1.0086222948150811,1.1933931500594785,1.182231885075603,0.8518949425457627,1.0093943784652044,0.711089177641155,0.8580741783560313,0.7089731644278078,0.9118793520890903,0.8296710237457519,0.7440060632256672,0.9561757005108108,0.3751547417421478,0.8764431645815236,0.908565476898517,0.8172507185211453,0.7930551212235316,0.7051902870505321,0.8591030293544814,0.6154160892065763,0.8890002485775487,0.7798834738045839,0.6113407749423342,1.0015718569596332,0.459715757675359,0.951136938070733,0.8229215987495035,0.7805009988364483,0.7262431154069087,0.8365612098052098,0.5441967355969466,0.9175055419874978,0.7509927737234277,0.04877354963403282,0.2194042954381415,0.1200942141421293,0.031782660094535946,-0.05166479440405997,0.1310282929424167,0.8415783697393358,0.7495577174223299,1.0301714445240457,0.6603541114876369,0.9476084281817307,0.7507232588352172,0.9517133757778412,1.1217330178939184,0.8760462635200276,0.8377804729102587,1.1931485437312097,0.9427025122250899
700,0.9764978061006008,0.9227479790454952,0.813540846310853,0.9280796801250654,0.9848401241729567,1.0215409924101613,0.8567587257386805,0.7737261840861864,1.003797232020433,0.8077921609707263,0.971863386736987,0.9492413858582346,0.8360585089050364,0.9177683053068542,1.0112982062557698,0.7871936387806449,0.4100541136654601,1.0202499737687434,0.8214804859394315,0.6879727738409961,1.0109841325889797,0.631174651390958,1.0571108894859855,0.790846916342832,0.7872594474803336,0.5933556252031585,1.028580311592767,0.795918609916362,0.5716558327300464,0.6332441864223449,0.783700591249068,0.6730452453024923,0.8704736864772478,0.4885475697911919,0.6012467183652992,0.7896463970194967,0.06274872622030916,-0.009195447953750886,-0.0830700592817943,0.18492272784688213,0.2270449097492086,0.1532274099977863,0.8515587267475938,0.7726997077901409,0.9514749848274836,0.772691162797801,0.6584390459624834,0.67614986625763,0.9657830604460167,0.9703218155351161,0.9335673764088628,0.7599719814621735,1.0779754132384252,0.9024867595360091
800,0.9761208994836003,0.8932922226010435,1.0023312773837358,0.9513382187191424,1.0984222720315222,1.097893913601919,0.8590328015779561,0.9078792455084979,0.8295464533242599,0.8035250488893917,0.8241116475521733,0.84489039571084,0.8425779588095577,0.8804338121015999,0.9067411680276528,0.7432691834022298,0.742508876416342,0.9340347715919697,0.8279062862564893,0.8009503285680569,0.7103216178578524,0.7943712684932838,0.9223851376105489,0.936630364906006,0.786671062019446,0.5579233114488792,0.6307004126998069,0.8531021524363909,0.7180787009188055,0.6838774562204931,0.7874134313021305,0.6624681275874263,0.7130712291119133,0.3316086162616042,0.7411901302644558,0.5063327056080957,0.07171959954566028,0.11706002577116416,0.2073262374714802,-0.07673728727117254,0.01964446579303046,-0.20114499500911392,0.8570231056061073,0.8267615615602489,0.805013829646318,0.8397863621541496,0.9256730775769484,0.8458397892632544,0.9669675591807254,0.991179235524703,1.067462660839082,0.864963407660693,1.062339557836454,0.8888970096065529
900,0.9801768764374584,0.9765785725934882,1.111713935335191,1.1164891987763754,1.0757466874832504,1.1115617737239645,0.8640538639625338,0.898787186017827,0.9659364324433923,0.8018658696306578,0.8221076410172218,0.9184888145295196,0.8444613417124137,0.9268922057201874,0.8820575082827944,0.39516954500898843,0.4089965872111797,0.8769324451370184,0.8257684364732745,0.5891064887600109,0.6785832693768751,0.8907567215303219,0.7225175591872359,0.9589393741313188,0.7910126474221798,0.6724550643724523,0.6882295382434611,0.5960851229490189,0.6442082486927814,0.8048398654378813,0.7931163558023507,0.7175881389515051,0.8830136522778178,0.6688431442722823,0.6917716998730631,0.6458390110363438,0.08686785249731038,-0.030067957022017876,0.2014383966141913,0.1800578124435191,0.06000653980460244,0.20765709402726887,0.8634738400967075,0.7947498308533202,0.7478230999582345,0.8510174709364484,0.6844037610775334,0.5500546420071648,0.9682336000073796,0.9433246639486025,0.8868321921815947,1.0098843060817635,0.8805668812927244,0.9017234523478797
1000,0.9824112277144692,0.87866119429453,0.9504296398421811,0.9143658975235406,0.9563849404280391,1.0799558179009878,0.8641673961653181,0.9753043765057676,0.4518139505518404,0.7789650720708359,1.0357307167030878,0.9740116815355667,0.8474003518232918,1.0069516980694988,0.935275502800068,0.7022450357956583,0.7430638007633957,0.880379709268263,0.825954567529857,0.8394364099691606,0.749607504349448,0.7152709458571196,0.9607116400257506,0.845489665055508,0.7936869912713765,0.6670791363338062,0.6343603209670222,0.9217856583962539,0.6811425781410578,0.7482856842006436,0.7946742850571197,0.31149227211137737,0.7828587620598507,0.7742403446185522,0.6913223223876193,0.8129250625181816,0.09533702559077985,0.2182601684717824,-0.0991526496111502,0.2152037183805869,0.11667656316200706,-0.21601112490406554,0.8663705370063417,0.6427516733478037,0.8336554902312081,0.9056637791827739,0.6776318164618027,0.9507164761425367,0.9732641114087879,1.1954712999362354,0.8912863822545597,1.1495127554446996,1.1164430526257965,1.0450219282725794
1100,0.9807125619979946,1.069891885828316,1.1568106432650973,0.8157898814801321,0.6837601414407193,0.9057589514407679,0.8642649802047118,0.9328151377747272,0.739690480726614,1.000913056349465,0.9639589669819658,0.6957596942394283,0.8468878231235021,0.8860726027946776,0.846037408141871,0.44958306002345494,0.6165618683185476,0.899452191065239,0.8262875128951177,0.7189908968948886,0.6621805576973633,0.8032419701490985,0.7612517437702195,0.8612376207115799,0.7943029671479082,0.8789653512868562,0.8427974270484512,0.7727902300611599,0.657980460511782,0.7584776351761795,0.796996931239851,0.7296148119684299,0.7744410900702374,0.7549639981573881,0.5887192740089555,0.7582475953668745,0.10666329359672912,0.10034705616214579,0.23221247498659484,0.21469782189904926,0.2081550590485185,0.30976849546617463,0.875122202758184,0.6263924577961508,0.8766140500450357,0.7276658404650413,0.7105922778043662,0.819479339840986,0.9726887802334185,0.9142767726916097,1.0698164907424725,0.9658930829704594,1.0281786140247955,1.0128516047224645
1200,0.9825854704401916,1.0413466310802368,1.0913919766453453,0.9706453177877031,1.0391137867121318,1.0322524472178787,0.864588330303369,0.9988996798733254,0.7527059850872914,0.9704538379327406,1.0590155956985476,0.7199627506698141,0.8519247758797763,1.0162645571959863,1.0214073282265292,0.39656903469012017,0.8090911996030479,0.8527811999171826,0.8277098209185216,0.5110447972675629,0.6625068790639009,0.7480295944832902,0.6112681896800652,0.7416144107118168,0.7987194173346391,0.732242373698648,0.7541945100602531,0.7870664341822234,0.9354297699538174,0.5833172648711369,0.7954676852823965,0.6104148984726359,0.7188146015768744,0.47927959343318943,0.8221585916985468,0.8893259600780451,0.11649999378998875,0.1385628993903846,0.15379938828025227,0.08699747319463039,0.06167687935854094,0.19304329143251026,0.8732385283122358,0.7105750582990055,1.07490201083428,0.8200369847080865,0.701201658167251,0.7998184644666064,0.977406747946008,0.9232278020209232,1.021390762295164,0.8632055750059696,1.0791051028386716,0.8042242164693599
1300,0.9840328925121204,0.9787851151842354,0.9977464730071616,0.7121084694173688,0.8629169973358439,1.085145736475126,0.8663416813495771,0.9440373839152747,0.7079523190483086,0.838030626219102,0.4174598190344622,0.7215284611435235,0.8555941018125158,0.9436346185800497,1.0220333594853062,0.9341575228885948,0.4917714293054191,0.82095350310634,0.8238700874107039,0.8298699479211796,0.8303228503605479,0.8303021927726104,0.7486158847761253,0.8099364409822127,0.7999646762674565,0.8045049931449699,0.7759978772521667,0.7694235263475057,0.619446085077638,0.7191153773716771,0.7969391971923404,0.8443428663131631,0.7732983240113601,0.7389362153746127,0.6345792082634306,0.808091742803462,0.12885888804244458,0.27923815427768,-0.1788842678847206,0.11636188981981545,0.14309038896082849,0.08150881473794098,0.8803816639853866,1.009916250953016,0.8844194602207791,0.8600804744332338,0.7207823979499632,0.6522477803824048,0.9777551812917518,1.1055535534237766,1.037000741072391,1.0707699315999102,0.9823143975503301,1.058569960406438
1400,0.9843440119637867,1.0654948189434343,1.0516517059061574,0.8962837935835537,0.8966671655750443,0.8807414112011679,0.8680960060247142,0.8234201151966678,0.7050727575017633,0.7638133576851821,0.733093607704997,0.800673903272984,0.8568326725800561,1.0380527283074432,1.1129505817383647,0.6457723692158465,0.6239349096704273,1.0077277899734811,0.8210008258638946,0.6098345792834168,0.6322126421172898,0.6969161420566607,0.758629920004685,0.6563732595098722,0.8011709663092035,0.6811971200329294,0.861429005010951,0.880243600247249,0.7355080914514109,0.6205750577161842,0.797663738020971,0.663243866670443,0.8538316225283034,0.507593562101152,0.5841210620871612,0.8077943675736391,0.1435063372444792,-0.052136599112066154,-0.027264201869699155,0.09650527104723453,0.02374974897606712,0.17860669977093863,0.8825218869137429,0.7115226668831036,0.859095542647929,0.716219524275849,0.8021175002009054,0.8630556342067309,0.9785128001227694,1.0834463466161208,1.058570135732754,1.0605940307176671,0.9420639828568678,0.9633718834252638
1500,0.9844177180705382,0.8910355809876116,0.873139670923428,0.9441892864278684,1.029002402897179,0.7518450104641866,0.8684114587095734,0.8323994413860212,0.9594864454235777,0.8800051392676586,0.6483758485947596,0.993262862680958,0.8594118862555892,0.9515783848183014,0.8880017386145993,0.820798736032067,0.6646844894266282,0.7870616537940616,0.8234390967031846,0.5744600252265604,0.5724947133570256,0.8531101714281664,0.8138350138739366,0.9264943121216835,0.8029618012170863,0.8697540028231999,0.5889024703055433,0.7387294430342932,0.8583719167970365,0.8188180963963505,0.798686047319566,0.6375297783594539,0.676653868857138,0.39279252481824584,0.6954866061276581,0.6887793094777279,0.159349793791627,0.10698747117763857,0.36173047899971,0.14143409223925082,0.33251227132202077,-0.07915203810916874,0.8877307845670861,0.7629879239623487,0.8947434630073264,0.4917456837084292,0.9985410141582077,0.572795468909113,0.9812115010023646,0.8872490664185605,1.0304084353596645,0.9413400093272161,0.9000907971648993,1.0869841164342362
1600,0.9862316789468576,1.1256537530731712,1.0635688219535377,1.0042104006801533,0.7331504307945347,0.861683628808238,0.8694433673596618,0.9830186469767782,1.0256443146377292,0.9110699598898204,0.5971805172802811,0.6925888350167191,0.8567435474655114,1.096420006940333,0.9593613895037082,0.7416471374478463,0.7442591769905218,0.7858906044969651,0.8239247129248477,0.6673140057146574,0.974148170474756,0.7645240188762231,0.521356335692814,0.7469837031878973,0.8042643143661067,0.49054408059450144,0.6765347267825911,0.4833543995094848,0.8313260528376738,0.7683097443924217,0.7980730620342521,0.7632428579120886,0.7414319572845827,0.6074174581789883,0.5957643666457294,0.7523623068681055,0.17644291223496855,0.11356731080757423,0.09655229045901448,-0.016972106361507932,-0.08278274315350823,0.1799734799429506,0.8886211999605899,0.7812099117630507,0.8779467280486666,0.6986112961772,0.8411114888765456,0.8246982219894858,0.9826548576732088,1.131644351837338,0.9499836289585566,1.0571904633659581,0.7727864670319193,0.979938907840667
1700,0.9832444804387648,0.9453214970918616,0.9581577171484799,0.7795500155628712,1.131059464228712,1.0284094351760074,0.868684615925661,0.6502897764138243,0.9652696350201948,0.983695697203686,0.6514995233185333,0.9565596957792768,0.8594175484703028,1.0717612686528242,0.9290924155341935,0.45946974288331244,0.6273730097452234,1.034822874903911,0.8212752078123944,0.5669690853318339,0.6535829980841592,0.7797670040461224,0.8589998145785648,0.8024981699337941,0.8052131066247146,0.6539451934487519,0.7866563240948684,0.5505470078276634,0.8435648371726476,0.570320790103867,0.8004342646788378,0.8179362529626522,0.8865681972154935,0.47399935695015866,0.6551115806166969,0.7845566726279896,0.18918148248889288,-0.1542478090804437,0.318595937075007,0.32214628233087383,0.08963714827797878,0.06981268588240036,0.8902504656362115,1.0907576337656513,0.8757019317754583,0.7610006363673987,0.7684283909657686,0.6795397525266705,0.9818497028614064,0.9371417491216146,0.9252048904777931,0.9149119208806119,1.048771838436973,1.060579295350665
1800,0.987118461155309,0.9615219326043587,0.9995247219418443,0.9236135960252816,1.095466369441468,0.9700990738153307,0.8715076918436733,0.8362065037719129,0.9751624100810894,0.9950290947333418,0.7921981927181553,0.8747139268084201,0.8603871986620375,1.0321881651741993,1.0298149746489198,0.46298698056302373,0.6624425816885321,1.0194459035649026,0.8215522577967251,0.6995038768410541,0.6338161773986547,0.7236923901509341,0.9822460407332645,0.6482614148696908,0.8057521664066372,0.5652654366320523,0.91526567105209,0.887458904701823,0.7140706933432883,0.724342730365953,0.805007666333975,0.552961764644942,0.7615575219585539,0.5670147039693809,0.7306339969735405,0.7158065048364691,0.20675496849811226,0.485680341865079,0.19342945377852416,0.23927358426544604,0.35270078452647496,0.21618729076767187,0.8943020023020843,0.7255353928006639,0.7861784326782634,0.817121708704362,0.726267741038469,0.5550379067267887,0.9832641306707893,0.8946174078739482,1.160396094055,0.8095506659480243,0.8831721780147802,1.0148979998366108
1900,0.9847741021916361,0.8999137641975758,0.9766523580344482,1.2491296511851475,1.0202926282531088,0.9215581744679644,0.8706536245422231,0.8070475444165605,1.0388998839552064,0.9676287866156561,0.8873454251987548,0.8521062202423992,0.8621666396938639,0.9538306847878856,1.0846604001393936,0.6972123170237886,0.7810996818715874,0.9632691764354984,0.8197546388884148,0.7092202993957779,0.6522371275962899,0.8147830973894402,0.8636023050634075,0.8467839546806641,0.8081792330202275,0.6788180109319476,0.7093763391456243,0.8702307050087834,0.8877202333948431,0.7831532421825941,0.8055233891641302,0.8225512708423444,0.8915108685285895,0.6854067647780224,0.7804596443354941,0.6623785780575908,0.22652607219848322,-0.012122342708667886,0.02566412107404051,0.2019229390248804,0.05980363609141508,0.09112763918467065,0.8968186601395916,0.8913573914129818,1.0594913651859554,0.8266172619562634,0.7574990339097745,0.9535955510620615,0.9860754809399009,1.1136791459439066,0.9812814425898211,1.253307318742145,1.0617605152308405,0.9181588296312196
2000,0.9863109851200949,1.0857524018121845,0.8995918381149548,1.0671866227463414,0.7582216094266727,0.8377641848562222,0.8695064516511372,0.8590838189404009,0.7750521135772979,0.9006678002809736,0.7718680067805446,0.6649987549488714,0.8653800914746905,0.9203244805219373,1.0356061833015175,0.66289504686989,0.7215039634560566,0.9155030907595182,0.8172985621415859,0.7390030301071583,0.6960353540733392,1.088202578375542,0.8424761736322013,0.8989806283215297,0.8112037907241331,0.538293267669795,0.5286070281123186,0.9629215933253771,0.771424841205466,0.9725628102185364,0.8057003018612063,0.6594415427297494,0.8066619380319753,0.6380656030720403,0.7098726291352387,0.6353785019455238,0.250207120548428,0.004769944477332926,0.32844893085760674,0.263919712192148,0.5341375964028116,-0.025984461812892552,0.9006577891539137,0.9170552899303555,0.9095245840603966,0.9813532977098067,0.8261738299922228,0.7000050711242962,0.9842011260645009,0.9144222371638288,1.0885279112378201,1.1734280699938051,1.0530420260982725,0.9303389810688325
2100,0.9882565101207937,0.7942392341616139,0.8710538788158703,1.0100590075857938,0.9254891105293211,1.0171994690231814,0.8648581150626131,1.0731001578442096,0.9350377519165864,0.9235326150876036,0.8215347945179989,0.7820172204869795,0.8638251696060978,0.8598600137124688,0.7290821471955485,0.5884754789573314,0.7781229603255436,1.0494461746499948,0.8192302527917098,0.7155930473384604,0.8088366526992302,0.8987915311464147,0.6106838107572828,0.8551607795403291,0.8140403204011036,0.756069462248643,0.6824927861393848,0.8498581955224691,0.7870211483893211,0.9293539090810232,0.8073138871029567,0.6832428654051863,0.7246434959539919,0.6758776619215701,0.7015551118556971,0.5820679580505459,0.270692962635586,0.2873451461451001,0.2564141867688801,0.3836643913943682,-0.033263343614703775,0.20743273570671508,0.9001379619269734,0.8932475170655326,0.6778145576753896,0.7728413817620944,0.7834138552218808,0.6688080069796567,0.9859133327100374,0.9338745878693813,0.7560779673084104,1.0155672862039864,0.7567635894740892,0.8939577759206243
2200,0.9869026182760754,1.0884806483695444,0.8629801037640285,1.1386974883921634,0.9391069439905677,0.9614283035889349,0.8714133059083677,0.9711169992930468,0.8293455507143366,0.8078903776715749,0.758691482494541,0.9338048858945501,0.8691346303462466,0.9818005861496143,1.0461631190905865,0.6607231467024843,0.4523859162220367,0.7470534626271903,0.8192404782950263,0.8541343709120779,0.469199888118346,0.6705983261067922,0.6578700068556652,0.8470964225894961,0.8120742742886661,0.819108611173667,0.5686268036671764,0.788323291171312,0.7437949953055649,0.5598915345522372,0.810906988100341,0.6823832416739295,0.6813679597675483,0.8367231402895825,0.7845408730250326,0.766461497777898,0.29649857553927766,0.1974515467531227,0.33755581509409127,0.22300888214163123,0.2723437149703142,0.2717734564508841,0.9043332632233474,0.9046055390620725,0.9850246468979551,0.8482212112240561,0.8509843948721211,0.6985737035395496,0.9886643373958632,0.9132984358318765,0.9537147321856088,0.8719818344020648,1.1228407934456888,0.8259018375069596
2300,0.9893064478004177,1.1112556990320162,1.0135148869040496,1.183361818600088,1.0876909930669805,0.909444309205642,0.8683432221527236,0.8906663049211745,0.9750533977813105,1.0110696368495833,0.9388563102301314,0.7662363883723613,0.8653028679912981,0.8225334574969251,1.105110233202829,0.7582284239688565,0.4146927169836214,0.7761142197471712,0.8165756555603368,0.5610848158947203,0.78639395067401,0.882743743259245,0.6110280757407665,0.8565909691561057,0.8159363457317874,0.5963383445006701,1.0148708211636002,0.6926132193310715,0.7993575536118258,0.8576717591891543,0.8129600077953629,0.7462731578598504,0.8500781439681765,0.801396517526004,0.995430010644938,0.7222002763080022,0.31901015840621777,0.02554344644563524,0.05493504635956164,0.36895147350493285,0.26298422329865945,0.3015867986960581,0.9057832754959078,0.855421412269193,0.8427980705319027,0.6861848887136067,0.7481788323092922,0.8391605097210693,0.9854788423076065,0.9441585724752098,0.9150605242090489,1.1933370461348771,1.1266416469589589,1.0499865923528973
2400,0.9904250872688041,1.0023325479889997,0.8817429810305494,0.9615051181241442,0.9736217361050701,1.1065531582948798,0.8682796305107795,0.8827442604506528,1.009194966341766,0.8980147543933323,0.9750570227873644,0.8849564482236713,0.8681170980801398,0.9541336718707123,1.0639125483302097,0.7516421464360558,0.5338442459228674,0.9315106965269371,0.8149452611894291,0.866600597804741,0.7482055652987225,0.6231751960143711,0.7164076473185852,0.8826190781989867,0.8183340384624662,0.7797306833553164,0.8198699372337039,1.0094102066552397,0.7867140150975094,0.6776466810228333,0.8111621345094325,0.41284702528132083,0.7243951218469101,0.6587421778431071,0.636795407596875,0.6146088233777585,0.3401928294605338,0.3340614576533154,0.07500432767914314,0.15277851547401908,0.5066318413628972,0.22452576544793373,0.9079814916615288,0.6104379322039372,0.9673252917723468,0.7898047143772884,0.7969262244596267,0.9571514273730782,0.9863786927522727,0.9363153149700083,0.8685000064485656,1.048506704969521,1.0909037600128906,1.1443231081545902
2500,0.989836555756463,0.9185665594983639,0.6305273863711347,1.0678765582720662,1.0032018502570306,0.8293504271713479,0.8696369571718343,1.0940731084598985,0.7756418570843989,1.0049961841476809,0.8280780358274376,1.014990194610178,0.8709314586110221,0.868123567694549,1.0363059361440783,0.6065657410628007,0.729174691305955,0.9055105055209633,0.8136514029287004,0.6389253944836898,0.6328618878160402,0.7310798907864716,0.969977073193702,0.7819768725622599,0.8228426080337111,0.8788671468004726,0.8720158517165668,0.6106668269348573,0.9129693436154684,0.6031926352870419,0.8130199258463345,0.7004072667593264,0.7250999744926216,0.46832878529276983,0.7900056471673925,0.7930302576123167,0.37051530080721706,0.1709372303254845,0.41583344729209815,0.47025285257614746,0.14162713386522027,0.2268818041530435,0.9064770266246164,0.9323870081494305,0.7711634656477949,0.8367327832807324,0.9441211745519077,0.8072066899065012,0.988382382068902,1.0749077309318775,0.8916342161725619,1.2290017394546107,1.118387169873368,1.1182674760919398
2600,0.9880859221473777,0.9707253483554482,0.9120243536943832,0.9784430937299888,1.0984215602851648,1.0371453715215289,0.8672489918312338,0.9559461848209843,0.9828344769518864,0.9247147909558354,0.6184426639834881,0.7122452905462023,0.8709655421148833,0.6961835185295316,0.8880076113425303,0.4341982997613405,0.712352601210326,0.595493887845641,0.8161386090226482,0.7436048413909477,0.8769808459181382,0.8182568222375727,0.7336596638893227,0.8904264729582069,0.8234048828493314,0.7205387477833712,0.5077198171813929,0.7641487015730203,1.0240043246248476,0.9196735296434483,0.8161152828825332,0.5262651715173359,0.8610012870402665,0.6291013627703933,0.7278015839008627,0.7883469689917335,0.39343440473945684,0.4294125622074996,0.18915846413546966,0.3132795073580634,0.43941086329215945,0.32546338713617756,0.9099555673061205,0.699572038474238,1.0533654625371278,0.8355658841830494,1.0033130131197001,0.9032830509744059,0.9899519973850344,0.9426290029515606,1.2068656400557443,1.040180168500901,0.877212140304721,0.7630121182187005
2700,0.9905469579199198,0.8893537489375409,0.7506736687487485,1.08236646434231,0.9570420804483355,1.132442268180431,0.8683844908047987,0.9507114469660506,0.6767450316958638,0.7707978427210532,0.894866135836486,0.8882342074909493,0.8719940236691406,0.7734125411589546,1.0070295472397466,0.7453337074984154,0.5507974652931401,1.0373052539666665,0.813668314643823,0.6477672778797383,0.6251261955264092,0.7252703985482845,0.9096148217917818,0.8154732788974408,0.8266246952171623,0.8950393766431106,0.4984864514211861,0.8038561355979964,0.747987227113223,0.9195584943500094,0.8169101460665995,0.8027566930713329,0.979864727987771,0.6017974824481203,0.5405376515581389,0.6616880965793994,0.4174974922949286,0.38959639600929663,0.08026939745603588,0.22704586835142224,0.3354875298206377,0.2956244692113469,0.9106794862838477,0.8643370603118873,0.8538296565962208,0.9216459443284624,0.7168162270268849,0.8283749391968772,0.9892371484640756,0.9799671967131437,0.7461088034449673,1.0493150320332805,1.0668120093439926,1.2161394222532007
2800,0.9883307218130111,1.1359881116709498,1.0293390391610029,1.1053782527653404,1.1303910129519592,0.9864245233677464,0.8711647208281105,0.8770244911066017,0.8744858023547806,0.7713065558872795,0.863087150165157,1.0053074219650306,0.8766956930372498,0.5103289153671257,0.9680163312150981,0.7938143051288168,0.4606171739726644,1.0075589374069105,0.8131699166369223,0.5984404162547535,0.8312171782947347,0.8941834924678721,0.9367421753525873,0.7782242854169323,0.8320030566907888,0.8852357703967804,0.8381230162794503,0.8552731075653925,0.5806664451094798,0.6261145000264362,0.822491382089433,0.9141080952255475,0.908680932089413,0.6443313017467495,0.5386516715198693,0.5596942918913919,0.44023820338497316,0.28817391231274286,0.6109736361110921,0.6322050228200071,0.28785717469900524,0.363351402925119,0.9102738853920673,0.7771243975573164,0.9254470260925584,0.9137515785404078,0.6061516992516058,0.9133377985760789,0.9904843737804422,0.9600216232195503,0.949338030014835,1.0403862531095807,0.9695705363810604,1.1845616922026883
2900,0.9904821543650172,0.8755247655146985,1.043765056756843,1.1359303074919136,1.1527873799131305,1.0210420706797203,0.8675936582142294,0.7908718097544911,0.9121292507382203,0.7457295912259977,0.821123373123523,0.7999708202854449,0.8758817559105618,1.0110256356568943,1.1562004467283584,0.7208398000120879,0.7350340396684067,0.8870389345937183,0.8130113083521249,0.8368155726521526,0.7050675553363307,0.7154564560675228,0.5465900499629162,0.7717778055072274,0.834726533697961,0.7227354104297489,0.8360320094693441,0.7476103398565545,0.8641589912486793,0.9021257496957834,0.8248236325287893,0.704586741569188,0.7057129739970286,0.31512005461404663,0.5361436023757851,0.7183688127561527,0.46595279443330034,0.4003019578026649,0.3727987342382041,0.26478043358693504,0.2664783383517545,0.370876733261083,0.9140753955133719,0.8534848738406969,0.7804038829789122,0.8132423870006225,0.9530053116102212,0.6617715774687634,0.9861411002507099,0.8045602698853962,0.7259188497989117,0.8701776751980514,1.1056770304514651,0.7814502882611578
3000,0.9883672834757042,0.9657276986250927,0.9709778805802755,0.8596769977787284,1.177247332683361,1.0764564183795051,0.8688934471972294,0.8531194472486487,0.7951353449045488,0.9275115117595428,0.9574821776982658,0.9816954956428572,0.8754632707707948,0.7002638020202246,0.8762015534450731,0.4474118910805357,0.4863886272687001,0.8344152176032003,0.8106246379169058,0.7716818954688868,0.5276926862094937,0.6278673526580523,0.8498147746512192,0.6354727282787159,0.838018018848029,0.9464519749044346,0.6448050497672991,0.5871406756873235,0.5264447971250037,0.7556063432482437,0.8301067590785206,0.7252396654228168,1.0215123795962127,0.9650264759840459,0.81820417112306,0.5577205297778568,0.4884253472844441,0.44122085469071937,0.23398855430407114,0.2541074124853359,0.4737790243786727,0.49391334386445385,0.9156319197162462,0.8454152473576746,0.8775754623655915,0.7369962933015521,0.9876367643870422,0.7385428888790591,0.9880634629548702,1.1560107981420416,1.1040337486393477,0.7563752212575428,1.071845953339984,0.7986933265532214
3100,0.9900778875916727,0.8900930550180063,0.9717049355254442,1.1338632538927218,0.9445964161469081,0.8253198834628439,0.8689979770011077,0.9465460401219263,1.026511162302131,0.8564466936508354,0.8141888874453107,0.857870761537147,0.8768729282629781,0.9163941750927009,0.9641507541490852,0.5812744132329132,0.7186074796793157,0.9617353488001702,0.8097412566852962,0.7277309992940211,0.8776539324338671,0.8481175209880301,0.7505317384218692,0.7640367599342295,0.8398712386293635,0.7112494727406212,0.6933210012728129,0.6084651021511058,0.7831699554694515,0.644808523780234,0.829139071605422,0.49622108933646364,0.740619203131147,0.8782858313962788,0.8974807450998341,0.6108171106267289,0.5144886516497983,0.4946150688659008,0.5407030707619848,0.37791381914125977,0.552144650464567,0.370081504073131,0.9175128668656934,0.6342036281320438,1.0093672865626615,0.7094123559174164,0.724152082113389,0.8397598756989496,0.9901828173455338,0.8646013585233095,0.9368817504469924,1.004704329881035,1.1144460785301031,1.182537711751405
3200,0.9904161217339656,1.129535274389738,0.8860149648522729,0.9695335957711549,1.0716053348120238,0.955994238525907,0.8691445522511072,1.0430007086299218,0.6833722698482483,1.0663726106356588,0.8354739315779789,0.8463354268710531,0.8771056031463922,0.9607489580623594,1.035577036893341,0.8137983387132329,0.5569303530529497,0.8775919067063825,0.8072206748550017,0.5774956006559782,0.8626028070946459,0.6856283809256467,0.8027970339754846,0.6864384675032384,0.8412255261916355,0.9694597162539588,0.6853838299237639,1.0094943607496323,0.6804840102979526,0.8544766835566803,0.8333355547004198,0.6493144323214002,0.6153454202947133,0.91429351764905,0.7605655903525543,0.725706996448561,0.5372585444121025,0.6692988382468797,0.5220648905518822,0.6495045281067449,0.39616859543622845,0.5462479335605324,0.9192150142288691,0.8479966475993064,0.8064139951227207,0.6885270573166246,0.8373757396394516,0.7601828182233359,0.9917435925816022,1.0285845784160677,0.9124071413835585,1.121400614664647,0.9455225146698374,1.0595224611056322
3300,0.9909899097349311,1.0855647721933528,0.8509984108949971,1.0435370418107182,1.1031460313597454,0.990588570955567,0.8697554795762229,0.8859555586506098,0.8145118539002288,0.957839390773689,0.9767531175915695,0.6552842257961423,0.876621294273212,0.9197043077135856,0.9785728507086608,0.5158405717826894,0.5212131218568032,1.063520505938622,0.8092538215209921,0.7046280879880155,0.5630469392357008,0.9264687016525287,0.7677652821295156,0.8679166867948854,0.8406959484390333,1.0071049349832595,0.8633913230183571,0.9717322355559993,0.5231737633649114,0.7777037649332617,0.837984238863421,0.45025863584622283,1.0659218137323636,0.7736001077286794,0.4980423512837908,0.5878603187061592,0.5571391199694934,0.3986962953711794,0.49570227098903585,0.6033428313204102,0.5473249288150887,0.7816132543446421,0.9205495518722222,0.6219859403620802,0.7818759247969342,0.8707230499966645,0.7486749127068303,0.8004503628350828,0.9895982980781555,0.9313700900495486,0.9863232512686887,0.9652566779168622,1.0298732123101313,0.9529240448420849
3400,0.9917499312995511,1.0783347547334916,0.9712041415997272,1.0289795554879406,1.0338326363273367,0.9925977765701429,0.8695017142914508,0.8185601834300784,0.8670105253404602,0.9292490554795401,0.8893965255292304,0.6226515056725993,0.8769851625319183,1.0820229002276704,0.8571886992900434,0.7834877554240535,0.5411075857464426,0.9589439849733354,0.8099975139333224,0.8905204854049834,0.6793397813134255,0.7943454480564218,0.7413777771234754,0.6838601139871575,0.8462648053533636,1.0064566976484606,0.7960513219781625,0.5818555111158628,0.6318423370070487,0.5830542758743058,0.8428545758089698,0.42263259936182207,0.6570085390101024,0.8427864145083447,0.6891091239959015,0.6664759408218821,0.5768508049037453,0.5447802784348198,0.6622361161848843,0.5525176996508067,0.41563962362817714,0.3612640980954154,0.921669135454356,0.6532169526437661,0.8708485825771265,0.9411877978733068,0.7588888211166496,0.6876866836271459,0.9917882446969117,1.0491174529174616,0.8444793247428031,1.0912587559056797,1.2178143851242744,0.9954504838768319
3500,0.9929990190113098,1.0199214405043853,0.8034321404541584,1.15130277421258,1.0607478787336002,0.9954946152977752,0.8700425280826483,0.3564257305688849,0.918298207370631,0.7063820041126739,0.9861362001099009,0.5647621353185566,0.8755265382241206,0.9121141222054023,0.9908700297219832,0.6855998299784343,0.6674664482856999,0.56304931228092,0.8091748133354856,0.8762222640673127,0.7172647882148458,0.8434561475808185,0.7549484835313848,0.6444172039387893,0.8510144353501826,0.8944487418666116,0.6503511008215592,0.5938911330776849,0.74683006702394,0.7900453028463429,0.846657187186083,0.7736467258806907,0.7026907240383514,0.9296318430097371,0.6454410246919884,0.5238696315032144,0.5967604611490939,0.5408899859208438,0.5882136630506013,0.5200826620300661,0.5321545648240454,0.6272732645940378,0.9247754872854992,0.7335694935172279,0.8423785446874948,0.8096929343726146,0.7261649500892969,0.814892173333306,0.9892273513154992,0.8678442217025207,0.8873160363993431,1.0584998883763854,1.1090054538327987,0.6410172309549719
3600,0.99413499645179,0.7644692861799779,0.8984322679350707,0.967828992777366,0.9762284382508823,1.001607370516977,0.868145484715596,0.8943667265765975,0.8271581376052801,0.9128425714304531,0.8170009735622037,0.8647144775445897,0.8792029484711417,0.8468469922850698,0.769803366934904,0.786926741857276,0.5742610129469023,0.9992978939215857,0.8081422157228423,0.7744678055266061,0.41138190366584376,0.8446106289009917,0.7302563333128184,0.8575958677854,0.8531262157765479,0.9618268294927984,0.8433784901754144,0.758708576382671,0.872845556672821,0.9079828436592107,0.8463913323831086,0.28682511628305696,0.7169105635063568,0.7843185294103007,0.5580317352163954,0.5101101052209964,0.6215805989876858,0.5295829732777955,0.6639869495674847,0.4930634510863016,0.23957349603314482,0.3852332655881108,0.923187371900415,0.4338571158633053,0.9441563434717698,0.7195341171541967,0.5725930828456538,0.8718064138224146,0.9936717567724445,0.6289180031518254,1.1039905484157952,1.0973950742884142,0.8903807033361238,1.0272074086363356
3700,0.9912053517768469,1.1542865746578208,0.9017619866893786,1.0698487470098326,0.8416717102650291,1.1459379636147333,0.8707122642463486,0.726395082820955,1.033663793123468,0.7470801178585041,0.6913101102527306,0.8308828120129975,0.8795652247417198,0.9219875299160172,0.8540536663146316,0.7283064283007463,0.669882581041932,0.8236050938539127,0.8047805086476899,0.6135115874302215,0.7036634912588003,0.5909211286290015,0.640506168233559,0.8943625109112661,0.8595689265104793,0.9153535815255129,0.5939662584659854,0.7266509545907927,0.9049116448592742,0.8549436655167142,0.8506540557702627,0.5602471103879363,0.7990522943864279,0.7214455034865781,0.7692868135987467,0.7824197071704168,0.6366805456299836,0.6047390231251251,0.6125300529172725,0.7803332088791028,0.4051696971266568,0.847471305217314,0.9261402921404471,0.665851087468121,0.8780320894204057,0.8114478288900456,0.9633156705711929,0.7644112887679356,0.9912961915861722,0.9887858180200626,1.151936111473609,1.1101494877974887,1.15564899699475,1.0542881129499881
3800,0.9909727224280028,0.7386352350066805,1.0871286749517397,0.9255064076162695,0.9207295937529623,1.058573063737623,0.8681843194683215,0.511901691012446,0.972647146322546,0.823146468534559,0.8175183944697864,0.5560848713482731,0.8799160882775908,0.8556241800168555,0.9343014323529608,0.5396398306328122,0.6649986629405563,0.943861895415598,0.8067527938218106,0.8801433919316101,0.7344154593452648,0.6427945976454055,0.7502784448538169,0.7890907657234794,0.8575968496207151,0.8418663524845591,0.7315381903492186,0.7001013348595524,0.9148863292774407,0.8264502039490582,0.8527299049486419,0.7801138165145285,0.7001083328276244,0.7669028371050087,0.7891218144174492,0.766468162778829,0.6572836989898154,0.7687443118228589,0.4352143990564271,0.6354105537375735,0.49430526116638274,0.6940246011529517,0.927935419392969,0.7779133234500033,0.8683987047861378,0.629361638192448,0.848499827391926,0.7091983129776666,0.9896584256116304,0.954804262631047,1.002524842193103,0.7407642383288392,0.996186231635436,0.9169253732950347
3900,0.9915136615979956,0.8014313360657805,1.0234782363052286,0.7764172066450123,0.9965895877526926,0.9698927607816997,0.8701372137576981,0.6977560224458658,0.8866834365757007,1.0008822436399993,0.92575086543766,0.885066415830103,0.8786309985529217,0.9367531719690387,0.9243102264615176,0.7402808656066159,0.6026183152845282,0.9723276991033624,0.8072467434203299,0.613839768795796,0.6119245846864502,0.4733379429600042,0.625290503338168,0.7729157739571534,0.8633657873661076,1.0248850606095,0.5146359881174621,0.6419149616746002,0.7672140365271013,0.7209731403168301,0.8579540241499897,0.48457310610481535,0.8186868430753044,0.9211927839375086,0.8464705365151765,0.7984127625033862,0.6737531948734938,0.6251196220618687,0.7789245515900926,0.6428324691339103,0.6240442184862531,0.6371246238527112,0.9278838192800726,0.7030967485768649,0.9424220969546341,0.821769532523618,0.9688984087631429,0.9205740514230716,0.9914485198151946,0.7978957158408945,0.8287563967809883,1.1610032465284263,1.0454927216932626,1.0056965826736772
4000,0.9939347295799382,0.9796508478803109,1.0442758986241831,0.9847785988303547,0.9184034459284949,1.1834102862555613,0.8704418826075958,0.7426538238491831,0.9624275942127355,0.6705552599594982,0.8611020719188603,0.6442813720992836,0.8803265012076965,0.9878018825734499,1.014842848437354,0.6418335910375818,0.41537746168161416,0.8266974897287397,0.8081399922040412,0.8307282248709624,0.6437488780049717,0.9063381937351302,0.7542401480208978,0.8716853348338507,0.8632978779992025,0.8514783182435137,0.7285551198532042,0.6409842373422724,0.8451845264749407,0.715449051630895,0.8591995067961343,0.6767160416506212,0.8639400209407536,0.8165942569484429,0.88780285198834,0.716870646912307,0.6937025908852307,0.7398336580078164,0.8267297253776243,0.7323574083169059,0.8140543051885457,0.6885757739052537,0.9284805308977444,0.7526504319435285,0.9708345099382659,0.802791323110178,0.8492398695769435,0.9453561924163394,0.9929236530233222,1.0859000882362608,1.1081893479728213,0.8561724859964134,1.1260385453497546,0.8371050633190666
4100,0.9916782653484406,1.1086037636683626,1.008509601975061,0.8254702622528995,1.0205196942515062,1.19596339364217,0.8725522885247269,0.37876287857643653,1.0128381449252442,0.7877508652410291,0.8716187079029158,0.9201010828783518,0.8839659417158465,1.179953864535927,0.9716080220342562,0.7903996305328584,0.5478542244856418,0.859177244149164,0.8052360722516348,0.6424240885525475,0.4140634868972358,0.7140901616206976,0.696712797834751,0.8002845447817934,0.8704968319726131,0.8374062234705826,0.6638686587203133,0.7402850076390471,0.6260001761833625,0.6516718602173749,0.8615533013642387,0.4785631097153733,0.7317504467398874,0.9342862265824254,0.8440950424092059,0.5843041813017466,0.7098928250011961,0.5619929385351629,0.7198744363304643,0.7805515727204092,0.6999606156996895,0.7743902088814615,0.9294328045172039,0.6942378844705237,0.9347391504164864,0.5543763278437588,0.5508650116733791,0.893546762342636,0.9931996032780186,1.0847424112032253,0.9910602937797639,1.1589217487685648,0.8176376192695025,1.1265187858861538
4200,0.9924344171334291,0.8708162718223031,1.0884832237053814,1.0795028946494156,0.9253146483896175,0.998570377299569,0.8679965436614256,0.7597911752041577,0.8183420264130274,1.0498088317806642,0.9096912693148895,0.7641188107688334,0.883855006824763,0.8958207173871314,0.9788403320142258,0.6693388787540883,0.1883560841527554,0.8146810179405761,0.8049570629869688,0.6831327495093508,0.6072547647658771,0.7891028139952018,0.6241168928338061,0.9182348181489058,0.8702180354182419,0.6691233790913362,0.6246877724042926,0.6649263736517587,0.7886492167079571,0.6695286125929876,0.8658092350679617,0.5710042467560567,0.9812000505105767,0.8631921525042834,0.7065762941347123,0.7203804286589741,0.722354354589304,0.532328287816435,0.5738911322906058,0.731155939765833,0.7705199122980447,0.7394854744628847,0.9331773029849563,0.7224042470128688,0.9798812451037319,0.821667490666754,0.8213618088481938,0.8107460921405727,0.9933482339045655,0.9061025963954639,1.0475331395557546,1.0321867829058013,0.9903924887711062,0.9613155865735992
4300,0.9904208794090912,0.9238849072077663,0.8783640710177996,0.9739049554647143,1.1711491934707503,0.8477756430558756,0.8704712876683989,0.7060708444758369,0.8665411911924324,0.8693691832758452,0.8198103415829435,0.6858099825816233,0.8837363483969283,1.1107409070175573,0.9557406528696248,0.7207155407562763,0.5077918923576384,0.9328118985303925,0.8036678977391796,0.663984515761465,0.8417591705189018,0.5931330290083968,0.6466473634962895,0.7199192466682545,0.8746904590847704,1.0334899709226184,0.6126141659628491,0.471981133950033,0.857412705404366,0.7864860357822279,0.8718022034338883,0.8080506336069502,0.9395654777518718,1.0474788449003398,0.6629575975605166,0.7338899110474432,0.740762802954272,0.8118087001982855,0.8422321224305241,0.8096035112289666,0.7876127061557515,0.6593114376374739,0.9316296747113982,0.6319464468333567,0.9099594764084067,0.8907927667612942,0.8982187170132107,0.7185768181054295,0.9938705795410427,0.9594317815539362,0.8288978930657593,0.8966126559598644,0.9862943558525058,0.9420504280425176
4400,0.9940112790455143,1.0401633616851664,0.9437625312442477,1.1861286314185604,1.1449528140560905,0.8921038008528451,0.87060331098916,1.0614690508940827,0.8981812034844122,0.7410567364476462,0.8151576950416728,0.7362954433680472,0.8841102805259751,0.874513323021059,1.0181919027186768,0.7831367975172796,0.4044911856704124,0.7917206142947962,0.8037459288905735,0.903270218828033,0.6961437213333062,0.822932724953768,0.5549758504015276,0.6471096741934063,0.8757044241401926,0.9147591547322899,0.5935674775474205,0.6959666471459047,0.9639306934959507,0.7718835036586108,0.8685928682112198,0.703536155797991,0.810757427520259,0.8563179578078234,0.5912199638072888,0.3776392400709127,0.7576672681213764,0.8842537323194156,0.6893177888885532,0.7327242714773821,0.7209294832261506,0.5164475013764804,0.9334442118635028,0.73663211047446,0.7019220362614988,0.7274736600529795,0.8597643639987006,0.6932683596707777,0.9910732619434716,1.0657637594751386,1.0821112899209924,0.8816361089076422,0.989253322548019,1.0956121637965928
4500,0.9913763901629653,0.9701594619788899,1.0173364206798716,0.9317187828667985,0.9673913352622348,0.9148990099709858,0.8716969485532295,1.0822861024882187,0.8291313144093823,0.6771027785357125,1.0275651159828112,1.051343480789168,0.8836262524566333,0.8756513074980494,1.1260680949492048,0.5898157270341371,0.5329859713473311,0.8259058266128316,0.8027099880205368,0.7334698041331646,0.44010514252977256,0.7697134008703831,0.48748259058026827,0.7290956206531848,0.8814317963367424,0.9825550640529902,1.064800234791503,0.842574679010465,0.8837892500088046,0.7476598584257796,0.8764072017750264,0.7726662388033084,0.9129233387717537,0.8995521646557524,0.750885637414301,0.48526892409912237,0.7740527144029451,0.7816234581887372,0.8760798526576967,0.7916183091987492,0.9234922546843111,1.0484979037879545,0.9345378363954625,0.8078695792408518,0.8905452414998666,0.7808847819523119,0.7700765538467778,0.8826783175387655,0.9915363798231012,0.7891419305156552,0.8708394048782826,1.0260516881624495,1.1298062907067212,0.8937561218616686
4600,0.9917463252304873,0.8880725046892916,1.0489635425857473,0.8516650817774738,1.0251406481331742,0.9740923499694913,0.8728188019270845,0.8768083974589901,0.6394280976102783,0.6534954256007699,1.0322167927788117,0.7821092562008731,0.8849907127188511,0.9470837480302352,1.1391463764781804,0.7028206821027663,0.7619903493661518,0.9469132205714856,0.8027593904589339,0.669775420231673,0.748560064364071,0.910282649512599,0.8904422083569691,1.0399380979720858,0.8810329506518899,1.009733560193541,1.1466287919576452,0.7969768729068221,0.8361674525062506,0.8005171157893118,0.8747385394773788,0.6096006944081547,0.8715521667443441,0.99423571143533,0.6698274693082068,0.7212487457028552,0.7841771873369526,0.9611514263830798,0.8008793916100332,0.7190547807027884,0.9650230254599854,0.7225556679639094,0.9357225688004998,0.8158513009754796,0.9780155609561026,0.7686001083605055,0.4934968676477304,0.9554153644243918,0.9909212920353996,0.8149262113471497,0.7613190088107114,0.9924179344059217,0.8010045982309042,1.2026028231104466
4700,0.9923427007789918,1.0128853624319054,0.9595621314495719,1.0509352666199727,1.1191527811578472,0.8947003077671425,0.8683945328927708,0.6441803172002151,0.923272811976304,0.832250256801067,0.833535026074026,0.7806822881974504,0.8833081641631169,0.9175320861409996,0.8962368362312015,1.040133653773118,0.8283970862391319,0.8110619021171446,0.8035842625086952,0.7585132797652252,0.5531385040041197,0.8572767577467394,0.49526246589229994,0.8009278070833795,0.8845707781751493,1.0961397850290606,0.900215592347582,0.6851693742780467,0.8955029373024711,0.7928124541547105,0.8772929462542394,0.7337984589082404,1.0002307257194605,0.9461785080662376,0.8011474447349504,0.5709177326616104,0.797466731072822,0.9526611133338794,0.8200254884389446,0.9369038083436506,0.7021390655863854,1.0271768757584643,0.935261013265749,0.9000821930685415,0.9541695879658701,0.9522464230710325,0.8637300056400024,0.9502326463410293,0.9954087419878928,1.0729789032987265,0.8881448959663659,0.9265303832889433,1.1294697386920156,0.9518103746751988
4800,0.9927742824822148,0.892149846014094,1.0402242845902474,0.8823060215092248,1.0005426083479403,0.890391068324194,0.8693902045286072,0.6695938722668269,0.7478058259436305,0.8463200279492593,0.9602445518917525,0.9771933526372901,0.8880089432691395,0.967339815025196,0.9295821090526181,1.0041596279391725,0.831528599077732,0.9780708842959789,0.7992309669093571,0.6986141804339353,0.5752761308877302,0.7577665579256225,0.7560271507342637,0.7522811245067468,0.8886608996769352,0.9344692049248695,0.9312503086450646,0.8608875617861265,0.8689316376539719,0.8709380005223601,0.8815889247935662,0.7301611809616625,0.9743903595495649,0.791929180907001,0.6414237828385136,0.6052994784078203,0.8129494066284163,0.8791657027995479,0.8541684573561261,0.949778636168973,0.8051408525505804,0.7480750308985854,0.9366576893141433,0.7987801112550691,0.8475427865227484,0.6066624450405269,0.7570055375043923,0.7898315979616358,0.9941550501357213,1.1345328840817768,1.0132137422738388,1.106385898492862,1.148800102778167,1.1068161368290086
4900,0.9915806641361999,0.7659961016903412,0.9388006559373422,1.1683810667540975,0.9361944916617263,1.1094499672036073,0.8706464532431303,0.9458410693106135,0.5804357602340573,0.7761754522128899,0.991040732410335,0.9859026844154306,0.8897890530709875,0.8337462014366033,0.951563254778574,0.883901173864262,0.6353697001572041,0.878522255815806,0.7983331391367032,0.6982630639727723,0.7118982177081482,0.7156513455440504,0.6100333470722034,0.5588536110057116,0.888594343053373,1.0582744578895336,0.9567997052274325,0.6629182586170901,0.9622708228380509,0.7760949351177918,0.8824813510179923,0.5367015936931875,0.7963141435328097,0.9638462089618312,0.6797400626780562,0.7324590097471784,0.8235544722428308,0.9595642098851643,0.9952167906884893,1.081190326540312,0.7491543043161732,0.9445471593319031,0.9383307858474189,0.5708797707727892,0.7806287477471786,0.7772673105588634,0.8650333597693943,0.5991868892342872,0.9934453215670539,0.9432037153096037,0.7055186134349006,1.0702664105422754,0.9876515059406901,1.0336277801508122
5000,0.9950719976928875,0.8794203933327087,0.9352596236115802,0.9805142071922716,1.108484816815326,1.1540858480115224,0.8685639500938218,1.0386867990463828,0.9891231397756036,0.829238012745507,1.119698747699132,1.1462832035097206,0.8856827168716663,0.9708563176112405,0.910304199210114,0.8781579900237034,0.8222053585172088,0.9879771746258242,0.7987442352156662,0.6103753208989402,0.5944796949118915,0.5310747775695406,0.6003528823849233,0.6267976924099934,0.8925290389510098,0.8343836633200151,0.9067091573710087,0.6687597878792962,0.8904357097207994,0.6520116508492083,0.8858045255627247,0.8506944496357433,0.8635080763184485,0.7954805275524618,0.7609150935218245,0.9041737222412622,0.8394169815798518,0.7134850562298327,0.8186066355827761,0.8750718862311706,0.8673584994362701,0.847474487059457,0.9364125132667841,0.874997162519764,0.9733360047925476,0.8196395890319768,0.9325297496750113,0.7887275235055635,0.9935494674515729,0.9906463498438973,0.8216190224102307,0.7176170633543556,0.756234808199777,0.9678154550044219
5100,0.9940562052489735,1.031797789941583,1.0156697393968774,1.0419204351483728,1.047503010474896,1.0601955612941285,0.8698193524167996,0.9053943885052694,0.7037310151461739,0.8086586128646619,0.6695962025265998,0.897002171197268,0.8836448549410073,0.8215498157176181,0.8994343775662202,0.7219738506424067,0.7862005508789384,0.8584812137108302,0.8017310963355698,0.9023290281728003,0.7516666012388141,0.5289964741673281,0.8418590445610092,0.5636611768198123,0.8937763685154579,1.1055997125699515,1.035629496938469,0.8323944088903957,0.8509549778519643,0.6900105407783719,0.8904288368991722,0.842489204575048,0.8157755571632029,0.8836110266754891,0.5783513202415009,0.7340730014574909,0.8501789205185878,0.877175752023292,0.7799287620711262,1.003377362427021,0.7569093827496873,0.7861960932711617,0.9383870365507181,0.7705733990417409,0.7979375373822748,0.7802234511233038,0.9558074847148389,0.7051291456413755,0.994864247342405,1.0686650448345285,0.9703598329336677,1.1776199114846768,0.9749072026957027,0.8957495233895997
5200,0.9927720196084534,0.9858657721894014,0.7189612700738831,0.9359290752034387,0.9881006598996831,0.9500355379058872,0.8724771436893503,0.9321915566603519,1.1350880099408485,0.8788202087105236,0.9691724557836845,1.0962594263709555,0.8905929827908043,0.9041251672174353,1.037002560771046,0.8855604537562759,0.7053949048341431,0.9243786597082876,0.8016336992978448,0.5093014089928318,0.7298219314634459,0.7818921370962469,0.8623801615001195,0.43444365101959553,0.8943694275927694,1.0899144833335475,1.1202595956766475,0.8758259889838593,0.8512608139455355,0.858126961005929,0.8887447814169406,0.9509507699943247,0.9208390453278009,0.8368373601890958,0.6592356204829516,0.8667012727719925,0.8573884724762447,0.5167311445991205,0.9635053319882979,0.8241704536815149,0.7166229277402177,0.9156653478184914,0.939386319660184,0.7439786927052445,0.9764752450043773,0.9811247523492559,0.8295770735652098,0.7752276305408586,0.991590147971387,0.8709958924614868,1.0345316440992436,1.0217364225864054,1.0923855641555333,1.0475441604755882
5300,0.992703181753055,0.9822213155634023,1.1512635518693959,1.060497020953528,0.7775641191154767,0.9338297272205318,0.8716184974782364,0.933451847388616,1.0294707406366257,0.837370532454222,0.83252845265648,0.9140384227217031,0.8890974072300689,1.0172097021936162,0.8031074565393179,0.8696972784565458,0.9216697149733692,0.7306158561201673,0.7997882658136661,0.8178932092401432,0.7511364911537405,1.0526770470965316,0.5367879102651273,0.5637432391732594,0.8975474033700904,0.9463899662404246,0.9365871283880657,0.653854662504126,1.0131321706409293,0.7542514068131192,0.8925325797137028,0.9582486359581923,0.6556252773925138,0.9124696100988288,0.8046198482813679,0.746161551236543,0.866681954330988,0.9022001279259201,0.7916536787884809,0.6673937126697832,0.7418031837979289,0.5594585579524767,0.9397816601761179,0.7364810525501564,0.7643273894797242,0.8498972893890829,0.9565128050600633,0.808414028972656,0.9917878040310821,0.9916740951126067,0.8013644350826443,1.1628184951115226,0.8652788519559599,0.8167706692289841
5400,0.9950846825660912,1.1544223577119141,0.8640090049800209,1.0737366172077707,1.1507409087450648,0.9073321908683786,0.8687800226987507,1.0396921175713878,0.7353157947112641,0.938690427857129,1.0058329021332075,0.9224894582267927,0.8896498164303827,0.8572888201984852,0.8428150729123457,0.9224443654889497,0.8235727794274754,0.9414589825391245,0.8007231699076091,0.8690846671090698,0.7534407652606332,0.5106605837485725,0.5335423095526698,0.6171131752950669,0.8997180166707518,0.9805134705355897,0.8266157012893536,0.8552242961023013,0.8959814716368956,0.7226954576691549,0.8922217650444735,0.7140508419304175,0.6462995569852458,0.7430715747906036,0.9260388414804236,0.7308224969592234,0.8766985761618211,0.7282067252967318,0.8185792149131644,1.012493120516155,0.9968793144282109,0.9672110047383126,0.9409129986281001,0.7867202239841921,0.9718054403171268,0.7551101255760935,0.8787537340655683,0.7479107069585076,0.9924905565484822,0.8383027538107181,1.0705813634413,0.50354511475401,0.9625450440082101,1.1090173952796927
5500,0.9928642359349146,1.0753748531300862,0.9177582111701246,1.0431211067541701,1.0814252648978853,1.1143073605478158,0.8697083330162207,0.9047845009432053,0.9732758863690788,0.9873476387201997,0.9897324411262993,0.5774409998434459,0.8918501566988399,0.9146318874600664,0.895017270314801,1.0742848838130983,0.7001826425704278,0.7103478658575515,0.7990685143122429,1.006393977238095,0.6295989808711909,0.8131424080282258,0.6606632954945315,0.8459614847283028,0.901259272399588,0.886658644261213,0.9827207712527638,0.8987987958236641,0.8247515275533038,0.6709979106760472,0.8959834956516852,0.8333429180314876,0.6987557083475974,0.8693750815097682,0.8236661770011707,0.7214011802332095,0.8889857030567632,0.9954530601315668,0.741719700678826,0.8307706256899225,0.7530934335047462,1.0258061056153875,0.9412486335091016,0.8015049732583661,0.9413265158555951,0.5138806310314159,0.8282815219117244,0.694472217413982,0.9940273438738227,0.8910455671328416,0.7776661059897508,1.1457410728961794,1.0902919957464146,1.0592500660529707
5600,0.9939133435364061,1.0944044158179587,1.1872126596165378,0.9678213967756927,1.0150740666887041,1.1563134434616287,0.8690345167055835,1.1145317650145345,1.1016858719894511,1.1069434729396024,1.0839557245606706,0.9550961477562318,0.8912369142528666,0.8812999213128333,0.9514492549043644,0.8270135724139215,0.771299209270684,0.9810930080686971,0.797560989555143,0.7202185049896742,0.5125062786597839,0.9344731242669254,0.4299566830378308,0.7724633860814337,0.9024296267366914,0.668733212234627,1.10587071569845,0.7148442587813093,1.0017891541737292,0.6925871643940064,0.8994624599448563,0.9825564761920477,0.8145724581838866,0.8166629416570363,0.6564196348847974,0.8380306599348991,0.8961449398135365,0.9292003151956982,0.77513236275397,0.864131700028697,0.9172495087618837,1.1296311604730158,0.9426891329951698,0.8607135298987397,0.9374052466849007,0.5378157937903294,0.8512102130162497,0.7389629130889306,0.993555338297423,0.9959978869279678,0.9818316291658705,1.0081442431190781,0.9680356386168176,0.9516451263390506
5700,0.9939075529079797,0.9592218184744354,0.8408714560674865,0.8586673866704303,1.0375202955555798,0.8474650685718422,0.8710930338470056,1.0662607703163087,1.0058156463788384,0.7237059035035176,1.0038450781328216,0.897669013553773,0.894534360294159,0.9407233189468435,0.8539374698054184,0.8792069640373958,0.7931065865421333,0.777395386839443,0.7980619506544105,0.8147804797096789,0.6833094927171631,0.8150307295654245,0.7800807206468406,0.7723768205534896,0.9059204518596321,1.0046123438052794,1.1452948695954428,0.8856285425095496,1.0773399305943352,0.7752925753634271,0.9012875346082295,0.8062596193128851,0.7459437629753829,0.7934938252134344,0.7386297221708704,0.5202636523862615,0.9028836771181777,0.9396172634718415,0.815671194325209,0.9119026102895064,0.831177182173205,0.8333137622449006,0.9421807314396943,0.5489302548248078,0.8031887101034637,0.6726589408542147,0.8139725661745615,0.6858674471415634,0.9923219760944121,0.9671679655281258,1.0704882305497199,0.8846945032506857,0.9068526836262953,0.7495008549849655
5800,0.9942496377571679,0.9374116550485566,0.9683580813712019,1.0222935851821984,1.159612162912482,1.2172324437856126,0.8703996529985383,0.8495819904542117,0.6785714688574888,0.9248944997683302,1.083061344949011,1.0665250881360848,0.8917148708505905,0.8887111726014661,0.8430477662252212,0.9387582177454521,0.7100322877345815,0.9384018422736908,0.7966575983301318,0.8609235553434195,0.7675305269529558,0.5647070711039773,1.1307326278408922,0.5929309844606556,0.9072494797564592,0.821130068451809,0.9815976501058943,0.9345245022450271,0.75867328766989,0.7325680296338719,0.9002192517449774,0.9137924655903573,0.773857085546672,1.0262253353067943,0.7466713294734609,0.758722190858727,0.9078353327974054,1.0736072406888406,1.0790337418200473,0.9380049580695368,1.0475724056107805,1.0563957054942317,0.9440015654364977,0.9256686090283512,0.8376655486587167,0.8364340716165591,0.6424183345978248,0.6700110045246056,0.9931499102299862,0.9884516524529515,1.1197490485999355,0.8799152001497803,0.8181141332286473,1.0753253944643202
5900,0.9973090944973927,0.7240114991909042,1.1901690275249273,0.9270446463476202,1.0691314517402681,0.927904158112452,0.8676059843799703,1.0050966371600276,0.8483372077293592,0.8446695215386103,0.8796636562732776,0.9876956375915786,0.8928554739060837,0.8898361666265475,1.0111255246855118,0.9355630733296998,0.8496493308684194,0.8465635641803136,0.7973547834684253,0.5380983489052822,0.5148213870766808,0.854674614822013,0.6244738171464583,0.8365153772288101,0.9091317606616809,1.1295035776811753,1.1050694814274307,0.5265868898946223,0.901752848423435,0.6958001767846285,0.902470302365841,0.9417124262767977,0.8474933417280421,0.9383685731807206,0.7710021368651736,0.9022540600368435,0.9172783075572184,1.052928459570211,1.0557546838483043,0.855815145823928,0.9338689938107523,0.9370443791790538,0.9454961121154316,0.6780763205460331,0.8566897723880519,0.9204243223094709,0.8202402467351169,0.8878332663519978,0.9967722117071957,1.085900553554596,0.8727383144954061,0.874152724117986,1.0134629439791452,1.0774066603763166
6000,0.9957319952277472,1.087901282366719,1.039768829301431,1.1357283947329284,0.977264909329345,1.1217436126324898,0.872038862492398,0.835820220321966,0.6636907731770276,0.9984410760973687,0.945929758273324,0.7226944441374044,0.8949581906425563,0.9012443393565405,0.9114580958814138,0.9038193803091289,0.8596324781281978,0.9036521225576729,0.7954728289394545,0.46999693303296375,0.573460971766658,0.8570609148791773,0.5286683873210732,0.8455551387916603,0.9095084361724989,0.9410709092436932,1.0489622167727193,0.7498332446463479,1.1290867341754003,0.8026174785794643,0.9049544837105342,0.9992480927375489,0.9081049087802113,0.976982114076097,0.6133360621572238,0.7290437384516034,0.9218183541869784,0.87770213158694,0.8435522915002295,1.1283765446360625,0.7994169279468671,1.0469175415734944,0.943239445479852,0.9178589995989886,0.7422904832920936,0.6155704115671311,0.829999166391117,0.9096771047293596,0.9945969958057099,1.0710448584924703,0.9072160849464207,0.747921577851854,1.0897596864573083,1.1888105965343576
6100,0.9950847829250048,0.8149693665429402,0.8194653712814719,0.9738409282089706,0.878328054733662,0.9900769266632545,0.8680643515822803,0.9013512850018751,0.8785724340137465,0.8284885100660784,0.8444450322722502,0.5201409521256359,0.8938825304568129,1.0936335558859562,0.9665969215728853,0.8153601728549841,0.5609707737711289,0.9405256832369862,0.7972148834019301,0.7275043025301294,0.4860333159463544,0.647144566927623,0.527717131002018,0.767018930706006,0.9115243727728292,0.9106455876371004,0.9821155064971464,0.630341904043017,0.966133316418162,0.6594579412249707,0.9070955318778701,0.8963790126592154,0.871322947930606,0.7464388436084988,0.6689971748759623,0.5244105175469194,0.9256304839531447,0.968672809093203,0.8517929370467217,0.7445705438917254,0.9908689445956382,0.8937225641147583,0.9437764485899377,0.8174462910226946,0.8382596911544756,0.8423912719622721,0.6902764248478129,0.954523069538278,0.9930289979056912,1.0282005790147102,0.9709065312565848,1.0240447440359943,1.0299535946185234,0.9697184961257315
6200,0.9955365196756931,0.9664428986526405,1.0532910988893258,0.9849267106871165,0.8779072620065926,1.0641196691566028,0.8691677084340433,0.7599673930032212,1.033471293721688,0.9504597697875583,0.9815452602757239,0.8888376745670964,0.8940539699237972,0.9813801981942963,0.9872208416964211,1.0730506797513415,0.7948455931252166,0.7862791204912437,0.7980382535575092,0.7833840717377424,0.5319541912420628,0.6708099433053348,0.5809512175739092,0.5703508735164392,0.9131838768193756,0.9634482291892232,1.040080541799059,0.9646315778329623,0.7257470915851043,0.819297603018019,0.9100597678817987,0.9364956234497933,0.6385679315307531,0.7783613743170823,0.8447875070091028,0.7017986930940133,0.9302884001161957,0.9246191612486591,0.9783613108363227,0.9199116771305886,0.9871230391288691,1.0314597363514557,0.9485270128745058,0.792129172820696,0.9161532424426995,0.6655399770753954,0.7890978822140813,0.6991249268876838,0.9939372828302743,0.9249207511644508,0.9457205574390919,0.9136198372498514,0.9669531297798478,0.9952312745775723
6300,0.9944548861317523,0.889891904678167,1.1393191173923471,0.8867603973409968,1.0314599207625965,1.1098780357404896,0.8686084235507012,0.8344929521947619,0.8407930884259841,1.0365468738487835,0.945711442522359,0.7514686045964971,0.8946367312153001,1.104876042608466,1.0102015411741385,0.9300519464698539,0.8887277929705781,0.90233938421926,0.7962344877991365,0.6554828730761959,0.7008974646134359,0.6751196462408525,0.7353084477664932,0.8047008692406069,0.9129361482422078,0.9022089618753485,0.8359022698245306,0.724188340543478,0.934215405069568,0.7489181736922355,0.9106764475295483,0.9604478093300299,0.6454581772939657,0.8677492648748336,0.7686889084951924,0.5695417192641593,0.939089633664487,0.7346966008614225,0.8844747641140459,0.9917894779904991,0.8969840118314264,1.1066910296048094,0.9464835794445213,1.05854508936007,0.7210237366892221,0.9678499977466697,0.7421327517804608,0.908482256404281,0.9925976566350954,0.7309029330351648,1.1495699383414109,0.719597994217991,0.826924631178336,0.8256167520688055
6400,0.9939412190510615,1.1187861294407497,0.7037195325737352,0.8978805726422985,0.933115099960937,0.9707919612596089,0.8679015543758415,0.3712803737791033,0.9373714137267981,0.8362302869122454,0.6452535247590339,0.6345544862387776,0.8934343838380809,0.9819083223158659,0.88373823047713,0.8487674615756012,0.714779747231396,1.0440811014558444,0.794164900678288,0.6914876734685412,0.7104421284614598,0.6726400916870579,0.7588277610822411,0.7000570043619843,0.9150009751510826,1.1728780742937555,1.1902747898805062,0.7251957052177128,0.7993768459343745,0.8782718840676369,0.9122270292887064,1.0209292130599468,0.6962163162441088,0.7344682056131875,0.7689209295896681,0.7825731851757772,0.9404588650151683,0.7860882008209785,1.1014657710236162,0.793702279852607,0.8353285529338014,1.0615071468177992,0.9472086957572241,1.1182029764650567,0.9913061462260475,0.7535321620568535,0.7971011335145434,0.8575821388090095,0.9955791377538044,0.9971424524868521,0.9960285899831128,0.98859498522771,0.9584260875441221,1.0264115360469217
6500,0.9926525518008548,0.7419056954161417,0.957703128336422,1.0565149156214118,1.0497402325799834,0.9800577158626752,0.8685217241872039,0.6586661239399508,1.0109933507932354,0.7474720699839801,0.5999722265473773,0.8926834237744515,0.897248676810614,0.9439299326681797,0.9233775205117116,0.7582207841751026,0.6592895482196839,1.098786250463907,0.7929418966824243,0.8074476276158199,0.5210273591313103,0.7871179736376009,0.7508387945602428,0.5999938325150932,0.9174297708074759,0.955599498939971,0.8832267283877412,0.81411153058487,0.7289725615985432,0.8410367523257604,0.9140298595711258,0.9337227245267103,0.9417407752418714,1.0178356504097674,0.6577358181610807,0.4076087718152177,0.9441202305528029,1.0138204449638257,0.8424436964250369,0.9838460090052938,1.0567181561200638,0.6718145082418047,0.944923338483716,0.9708162614095185,0.626931804232446,0.8429260678782995,0.630317623493247,0.79852187848756,0.994216966047033,0.9678975840121568,0.9330498524754823,0.977232148799215,0.9435291121835623,0.8137385545848645
6600,0.9960417875073595,1.1234787645414044,0.8938390851929641,1.0323963268463472,0.9968159850961401,1.0152098532445637,0.8698920317795775,0.8182741095200963,0.8895484350157191,0.7826872188274786,0.6541468563300737,0.7603250624795747,0.8961817226622896,0.8346909129904542,0.82705027891695,0.9071461736007153,0.5983301188134541,0.9197759894769597,0.7942655906173101,0.8092538886229235,0.6313464818484225,0.8054165862301593,0.735348360605811,0.5171251385734779,0.9182094700070164,1.01012511387727,0.7788001835435308,0.8323320151338833,0.9979111518801967,0.8918650750908831,0.9160516184801228,0.992351163008424,0.8760318278434461,0.9948666194644356,0.8094883453943235,0.6784108233493236,0.9477153385668449,0.7313048470911608,0.8992616672647561,0.86368263031141,1.064925227068398,0.8468209801656709,0.9491953206381609,1.0081259171293016,0.9671387441054473,0.7969101484243367,0.7542107280904468,0.8106485100751781,0.9935504840537372,0.9856831565220715,0.9112111507614286,0.7234041261911377,0.9460588174443463,1.0643746163477166
6700,0.9971608068847021,1.127347366601156,0.9300914689940966,1.1252067427420522,0.9780971806191818,1.0452612652949378,0.868648162081469,0.9179751004896906,0.796397878169512,0.7436988942512437,0.9094300124469342,0.9608161498196157,0.8938172373635509,0.6684948991879637,0.9057754047901112,0.8530243589533338,0.6224021967503234,0.9130850392017099,0.7949815345957031,0.6527701156376323,0.6507897137384965,0.7313365297242169,0.754085303377423,0.6433466283668607,0.9197273975524309,0.7545969315309696,1.050245632312207,0.8574554167162377,0.8626958661784481,0.651742162390465,0.9178499648469722,1.0300496716987038,0.8270528789794171,0.8845300158430899,0.8645906992410546,0.5964939989104235,0.9492660174773456,0.975647580084399,0.918571584129783,0.9643308654885665,0.9813462935471949,0.8587823530545448,0.948924905928436,0.9967460835127846,0.974642976046927,0.7492475048653239,0.8222297460378332,0.8092078534988765,0.9942603955279992,0.865262272689397,1.0311246961687748,1.1477086731892105,1.1297915732815902,0.9820536948408742
6800,0.9936773314216866,1.0891247402933404,0.9979214629860567,0.8335392061878488,0.7832541871752022,0.9668164965231044,0.8685816841332519,1.0299499196643982,0.7726465364009646,0.7087860071347695,0.9312970614096985,0.8959789706437409,0.8991944760100683,0.9750358807663969,0.9544776308509362,0.8219205470768403,0.6268238075490539,1.2115067235400723,0.7975475640377508,0.8525407179424591,0.7890780123280225,0.3884849124533881,0.7372150472040464,0.5644334964942198,0.9205148542190047,0.9864783561776769,0.9087937896664781,0.6605455020315142,0.7831076791752554,0.7089866601184011,0.919263332452131,0.9871366257585998,0.8113865383355553,0.8674262106241589,0.6633523530631908,0.9558490002608723,0.9522603293484961,1.1478764947190134,0.9797642435413277,1.109281795037238,0.9687809742912622,0.7715148151896333,0.9477576379909629,1.0243103280870003,0.8655934020555052,0.8704180637678981,0.7438864540367025,0.6847145265633326,0.9934428192199827,1.0403300849807853,1.0593216638368854,1.0856103720210737,1.1526348932278285,1.214340108864939
6900,0.9933733407159864,1.0269953654213066,1.2213448638571565,0.9702421352255444,1.1427419211591978,1.1110500977447435,0.8702426241165009,0.9230782578342178,0.8987640391617989,0.7545098690813237,0.7809502999992811,0.7304318247239902,0.8981118719266024,0.9665009685176176,0.9439579978245642,0.9437867835906086,0.808393986487814,1.0733779044409977,0.7944557377619684,0.4262365685976395,0.782371427662337,0.6712715799323303,0.8762259107418633,0.4780136972999626,0.923305138915564,1.0235925669912809,1.1042143241589593,1.0085203290225841,1.1347111975070756,0.7454245616403103,0.9178838554603986,1.0579915013053314,0.6412177915008502,0.9343283330899456,0.8560948278567869,0.8638129828066776,0.9534919004488563,0.9418004222365581,0.8359185330465079,0.7877482040096043,0.8448932698995585,1.0537334753857568,0.9491935532044139,1.1345038266750442,0.9039342241894529,0.8873603678552876,0.8369164655449006,0.6433861296602535,0.9966634044190303,0.856164219229777,1.0336217480893877,1.0068487757539293,1.061441961501079,0.7354718855190688
7000,0.9956147926920316,0.7701908651399337,1.1892592574703915,0.7335298562031239,1.064164185713868,1.10884631112573,0.8745918311858659,1.0589625081158638,1.1194268530710372,0.6359874386041312,0.751305419814269,0.9431547620959903,0.8982571530395386,0.945082914066414,0.9225467174316154,0.9424703632182133,0.6571221564909745,1.1086619688243229,0.7946764981805767,0.47974741889877187,0.7668533961028235,0.6319907495499163,0.7614215187359574,0.7782900989267196,0.9217136875655139,0.985167687106006,1.1421775368128748,0.7567810696370866,0.7096882314748768,0.8135242702627526,0.919798879545409,0.9205108953009237,0.8701840938217955,0.744867057592176,0.7460379122384245,0.67230566335515,0.9595428182954671,0.8951099443351086,1.0841331630888367,0.897199871215356,0.9475860379574247,0.8479764398184604,0.9478448627112797,0.9140713724866686,0.7661748606940094,0.9421387021961906,0.8948811222842015,0.9076010373876313,0.9933581162231856,0.9597874737687924,0.928085717668018,0.8872062655800058,1.0630880277544892,0.9077993680558215
7100,0.9955411439253062,0.7290516073991821,0.8203497917313509,1.1075602370588806,0.9121296237408678,1.0362137719580058,0.8683977834301025,0.8813490814113957,1.074269067978454,0.820095357969021,0.9559176652861552,0.8897602938600814,0.9013566296520439,0.532259353938239,1.0473714012178483,1.0556208773284352,0.8505469717894919,1.0360511042764995,0.7950787494073911,0.9108092136836413,0.5974443238585465,0.5373413393458056,0.8238756072775804,0.5064079445617129,0.9252161356614325,1.0117983731127231,0.7864988422985631,0.7816976958565376,1.0861551751840315,0.6386851014626213,0.9249697889642181,1.0472350822443326,0.8891654188722995,0.7023564209344488,0.7515501773589743,0.8268428112293592,0.9598633687702197,0.978654114305576,1.045453090487423,1.1754063417620415,1.0122444323602942,0.9075420332268256,0.9510240375457315,0.9098121484616455,0.9384584796999165,0.8496232591892032,0.7625174793748869,0.7263699155826302,0.997853333056622,1.049676555548738,0.997132516511652,1.056869893637123,0.9064089438471383,1.2550977709251405
7200,0.9942464332085735,1.0665409022095576,0.9176023427272703,1.1801545911822249,1.0984159397264792,0.8334114131874645,0.8689806406669545,0.7305161731385209,0.8337465646901546,0.9550989929248933,0.5790764857583642,0.8599595736285698,0.9027824684716074,0.8857210017341782,0.7805785139902717,0.9282653825170385,0.8618399152757751,1.171728236076364,0.7903585777539636,0.7509506018940247,0.7428028756125127,0.576681437778592,0.6730693837350123,0.7253783172623394,0.9240230246536135,1.104211490112128,1.0303151905018186,0.8722723083905569,0.8072954313793257,0.747185265714416,0.9212187539803978,1.004341309986486,0.8297438806348445,1.1689544658322313,0.9556205575334751,0.7100682493977336,0.9620984909683237,0.942721924869584,0.9587608977729281,0.7394023093312664,0.8717196479305479,0.7356678585536142,0.9496681577300409,0.8842092706631266,0.9112479160450195,1.1047520856822846,0.7696098835502057,0.7278203949541913,0.9952517384556387,0.975285511251481,0.8155562609041918,1.017045818175868,0.8037992667046758,0.9938813173373625
7300,0.9930980580641597,1.025338424285255,1.0430835597196018,0.8020731529279599,0.9972055587593731,0.9094949831660951,0.8696059711644629,0.7662150696921757,0.8003160044991405,0.5842099376571703,1.0099058572780526,0.8434343743246814,0.8991445979300439,1.026309883863608,0.9231892057239145,0.9410652806081191,0.7703818845346295,1.0439364951119396,0.7929464503360654,0.7793140489456368,0.7481289486838857,0.7223228013428986,0.9045955504873435,0.6492708491698639,0.9269280492581986,0.9671456300458293,1.0909661230803653,0.7670376350770107,0.87835804466912,0.9308501186286645,0.9247843943064312,0.9572320370582652,0.9431827641433517,1.0260581051025606,0.7434031170423412,0.7343266771619814,0.9633738464057764,1.052064974464113,0.684446487200372,0.7657908811972681,1.2048604093629829,0.7827407414149342,0.9527002160175813,0.9023019570649288,0.8446468012586632,0.8578793192638698,0.7886143578225241,0.8077749783007545,0.9963275241647276,0.8827857407990686,0.8149774393430417,0.8009143755737472,0.8294723398850782,0.9304233531303074
7400,0.9944596798592494,1.0627058254465298,0.8967087333781748,1.0097356619405358,0.899218200484336,0.9520328883540579,0.8670462273495916,0.7129466965616278,0.5773960043675078,1.0565389634484903,0.800008231507396,0.9245451848623106,0.898318192176627,1.1363636054673358,0.9302446052784552,0.7676695075677359,0.7585378722264076,0.9256761724784192,0.7940554602746867,0.8010389444589152,0.7193749486915644,0.7966772070365277,0.8602862047229858,0.9760038306541198,0.9284079987350354,1.1420693615549828,1.0851743248167685,0.8364450621797486,0.8628877578412304,1.0962544647540888,0.9260792665495745,0.7724906817794426,0.88410352466933,0.9753504776332962,0.7607137106431138,0.5699637172442955,0.9645763849169665,1.0999893902520606,0.9418025136717852,0.9524607227731625,0.9381601071234525,0.8829727811635878,0.9501330515914996,0.8850115945379982,0.8131659245949237,0.9161510541020602,0.8770277296755933,0.7810846560779405,0.9948410367792556,0.8795566068238744,1.0116550301165756,0.9709379099290842,0.9555843435236284,0.82008869599747
7500,0.9939578171916662,1.1202901179638118,0.8229609463226311,0.8808467457963388,1.0342369762584844,0.8090498793174652,0.8676456013549158,0.9638115140484245,1.0080777679922825,0.8595933713948881,1.0434014030569534,0.7937546035867609,0.9004308756829555,0.9946498152117667,0.806513294937197,0.8391020833649621,0.7962777865328815,1.0036721237866855,0.7908510642777159,0.6270743920541507,0.6158230881864163,0.7904844638510204,0.780070748774292,0.5894954747934168,0.9318402312737176,1.095483665166432,0.8352364122999507,1.051938547616539,1.0320331228329938,0.8917140124283461,0.9265999798585228,1.0057314045892864,0.8424725296311771,1.0813416234437947,0.6908858407797314,0.7730777605801226,0.9648627580104476,0.920849822313729,0.7970491300809653,0.7647342243668437,0.9471183642747282,1.0136517655581723,0.9511034451392192,1.0179527242473942,0.9163107578666135,0.9380845107784801,0.8390850984951145,0.8455104912287666,0.994319233288694,1.2066318373451186,1.065594427599787,0.9633109842475057,1.1335567278575678,1.0073771140351506
7600,0.9920621657712847,0.9938314672042696,1.0891198138136873,1.029834712756412,0.9260772241139179,0.7917236128519449,0.8680354641808706,0.9142248337041949,0.9228075202389261,0.7608762708400101,0.7716866033486037,1.092517177685079,0.9015163233484361,0.9311182963561127,0.8960313669645051,0.8575353419829053,0.5781436780970038,0.8567548864136,0.79269889474853,0.6961516467337822,0.521574823498838,0.6342414105189624,0.9260973580243084,0.7383890469083811,0.9293075726369167,1.0053885941024407,0.85036650414489,0.9216792982572193,0.8270151460913288,0.938402695070598,0.9279518016942395,1.1308763980419179,0.5171842038224042,1.0743106797818414,0.7607528653936293,0.6985683538715456,0.9648702412876345,0.9148456022042457,0.9879380167075539,0.7339356278632987,0.9330311410973877,1.0327369588210138,0.952543389866285,1.0901634039801642,0.8941968943583883,0.868972547734235,0.9005395320124316,0.8330472905240065,0.9945147362580011,1.0849760385875338,0.9012214436651217,0.939106189550824,1.0919323984223737,0.7349111221676047
7700,0.9967545330648608,0.9965761372483696,1.085673447362566,0.9505044290616372,0.7288094018560153,1.154166176533572,0.8695071108693657,0.7079532015284667,0.7628988265053533,0.8944164064379388,0.9469031644148224,0.7961145981469141,0.9049146758339741,0.8377543312629859,0.8440198465730017,0.8126147219575225,0.6918389815095899,0.9981620837134257,0.7930969077223841,0.5220043211612654,0.5906364356474841,0.6829836977194956,0.9239979868636181,0.563813204004851,0.9284839060244392,0.9731191374189322,1.0261535577696386,0.9835412770073089,1.1373562021596135,0.697856814890632,0.9309319477578866,1.0133002463804617,0.921604087296373,0.9850729512593646,0.6438659746428351,0.7514724826030779,0.9675679672630005,0.8481236946931017,0.9979729566437636,0.8382358117259565,0.9789812873992498,0.9028323175780456,0.9528865498157629,0.8998828529740068,1.041849688867472,0.6893000680733111,0.8949723519875571,0.8192185906567903,0.9940621472682062,0.8917837754117545,1.0190305916398632,0.791647583415502,1.1208104939990549,0.8550572080671737
7800,0.9963246374568867,0.9220117334968998,1.1113791760597054,0.9249772848982527,1.0636407598258495,1.0294249882417372,0.871574774331896,0.8588123170364076,1.0235185055077918,0.8688033007210599,0.9098990333957966,0.7019839061303899,0.9001410510479468,0.8615206612853319,0.9856484789730757,1.0274275336205247,0.6845384332774237,0.9584008245071572,0.789897992612259,0.6852602602527441,0.38845740043462385,0.5983954645120391,0.8185742783845561,0.7552135960215889,0.9303983142289548,1.0396812410197656,0.9958072834640972,1.076750680226174,0.9199300375488262,0.7194029767164235,0.9289340090302951,0.9604861334965686,0.6124545619121979,0.7114380281279552,0.5653320357678432,0.7056467674503569,0.9699227768883855,0.964671877057395,1.0189342113279967,0.7713137178344465,1.10487659401967,0.9873569611528494,0.9512460939833365,0.9825351477407884,1.1282310980533186,0.9553787725697546,0.6533963449316079,0.9194631028640071,0.9946602880934148,0.8894919602523692,1.0174985873090574,0.7602123977157857,0.9974361983337138,0.9107424406879308
7900,0.996971449286862,1.2072771086495058,0.9441462861141968,0.80255348218341,0.974069360937069,0.8805094888756365,0.869249255307517,1.0752810130834078,0.9800940800437785,0.6676689233451145,0.8651182618347899,0.8226777161940293,0.9014833945152073,1.0549884702239862,0.9296009810823208,1.0232925707368474,0.7809134191423748,1.0061628469987893,0.7901753590385044,0.6670689339795907,0.6473955138720033,0.7691389681817192,0.6446074792270134,0.7043069842012205,0.9346395657291506,0.9968423990989208,1.081147472878473,0.7738703998466899,0.9505178514833067,0.9870406153096556,0.9329450953093851,0.9028346586139282,1.087461567763907,0.7913645776871779,0.8373623061605082,0.7190079066269784,0.9664750450213829,0.8832307025952881,1.0842604343452638,0.5340033835499421,1.0691301215166789,0.8557449947538714,0.9548456788017474,0.8896573279697688,0.943097861562451,1.065316316083999,0.9227556358970546,0.8815650748807091,0.9962589675909609,0.9751567009075538,1.216068087065588,0.8287799831936149,0.9374893840638061,0.8375169349943443
8000,0.9950916906085205,1.2340888676598616,1.076781282680509,1.1514886186225288,0.8366792953752541,0.8636484894346634,0.8702936781177497,0.8913620277328932,0.8833660693094811,0.8171471613127073,1.0917993500113934,0.7802336595449723,0.9034325086308327,0.89360488929899,1.01329740396944,1.1183470711992014,0.6195348351371657,0.9969944140613587,0.7928714746108868,0.7202118754464629,0.7562251202202058,0.610672786207833,0.7302795427703598,0.5632564322641835,0.9356611122697909,1.1844280857547616,1.0841739827485302,0.7392194592376783,1.0631392900237933,0.5990393421823166,0.9302057594584509,1.0068311397467036,0.8240067586481825,0.6763162748383916,0.6330795095475255,0.6994636062965716,0.9706368932825895,1.1562776517612683,0.9891146900595386,1.1555381768676471,0.9478624615611831,0.9006549487422689,0.9509285839076754,1.0143229116844,0.8355450749647068,1.021669226560541,0.9681273695070505,0.9402640505421224,0.9930627663402867,1.0778627203984057,1.09154632033994,0.7017994235618603,0.8527850826004022,1.0167978248545881
8100,0.9944101214765613,1.1402019536256895,0.845450770406505,0.8399273022282763,0.9389558636630816,1.0311502999437936,0.8708832506937255,0.88594602032172,0.806422777936792,0.7662226522784226,0.7031820523785363,0.7918306434949764,0.9030611360057621,0.9428885013185396,0.7740314123335785,1.0420586092213586,0.9063731256296501,0.825315042999746,0.792046888054579,0.5924744287893058,0.6708294915842429,0.6726099684114739,0.7114028273528183,0.8177525830168335,0.93486075874665,0.935570187728082,1.0200425387325163,1.0097149309196418,1.001854422539306,0.7602677921433733,0.9329959707129829,1.0427414730980578,0.7625800675136387,0.9645456077158184,0.6349081675138459,0.7937957767351913,0.9699486151835998,1.1301924490641082,1.0070860074812134,0.9154216518399139,0.6681521551868124,0.9993256765329227,0.9550286808987181,1.0028848483429926,1.1235069088246106,0.8832046122197124,0.7555870345521536,0.86756945405793,0.9948612361681498,0.9550564300088278,1.0368361807943405,0.9568928542872944,1.0099371395170877,0.8194435356079521
8200,0.9942067689266664,0.9824973913991571,1.1800473815345296,1.1892817598023246,1.138413443688985,0.7596772772408465,0.8696078238716677,0.8672879197556278,0.8767710325096401,0.9179422164735624,0.6920683223659595,0.8230689259592067,0.9010898356767543,0.9187826988578873,0.789307428231038,1.036497840165281,0.9929864518063334,0.713524597580374,0.7926717347942298,0.7668864721671516,0.6566813559888134,0.6323677721106025,0.7637750573855778,0.7992793630461053,0.9345766482359966,0.9034507740099296,0.9714952390104559,0.7774204723907825,1.0535736616607145,0.7517328769551076,0.9350517311633284,1.1211771697873192,0.6258752275282136,0.8978542779374598,0.7902294301350188,0.8829023184959076,0.9722038386526394,0.8820000847252767,1.0435829191438453,1.049535127179372,0.8530096741458246,1.0819101584304016,0.9567526162185782,1.0261234206778092,0.7859226273760471,0.875818502986125,1.0121754346388459,0.7390260567612257,0.9949444051637715,0.9847794433802549,0.7993271932809125,0.8705067443462039,0.9316123055393084,0.9898176252642004
8300,0.9965615626803137,0.9973900018267885,0.9250443654390523,0.9038541036490498,1.095382913012846,1.0563439568997894,0.8671147328231796,0.42094797334395545,0.6359335934471214,1.0102293759669476,0.7924197294160716,0.8455568207269444,0.9037489662153922,0.7970805831597011,0.9317782030605065,0.9498302920260905,0.8253790874468524,0.8982781621702685,0.7887044470678543,0.6059199246641105,0.7101589035763476,0.6483434817969809,0.9024417109929415,0.6008397283297202,0.9351804263233818,0.9522860332404625,0.9856162160769391,1.014010674034674,0.9250514305064781,0.607535689013816,0.9343103884320986,0.9915091577030566,0.8323500874891747,1.0267514939925733,0.8176265824916752,0.9756813069591737,0.9754547609701556,0.9582080425515911,1.0143459717188144,1.082583046824988,1.158872937305473,0.770693806839414,0.9556126335276618,0.9465050736996538,1.016667167986896,0.8121648030279385,0.9048819755895652,0.8703010784371458,0.9972187804955723,1.1717439714751283,1.0834620820148837,1.013006609514719,1.1187815817666498,1.016027142432751
8400,0.9929470995049109,0.8417622685510693,0.9141905719293192,1.0527845184955176,1.1263610182963981,1.065212233594302,0.8705304328487368,0.9267816056472626,0.8340603346453926,0.8298589965090518,0.7905656407253264,0.6730443116514531,0.9045207763266241,1.1078244943872575,0.9630360212670346,1.0033325520434329,0.7044643846481093,0.9233258140880113,0.7926357195184223,0.5369157583947941,0.600031041908082,0.7447955420964929,0.5565866709319788,0.7830483870926612,0.937117650294144,1.0719847956702446,1.0590176266608082,0.7694199189944172,0.8972503814847982,0.7110278979599719,0.937573459738853,0.9185820354303235,0.7421865561672726,0.882921849508976,0.7853801011034568,0.574686691968574,0.97279407971361,1.0458862472642312,0.982536812002817,0.840725241638528,1.0697336503909352,1.1189185942418352,0.9548076275956912,1.025992428646803,0.8908055435832337,0.9299989177891083,0.7619897996533268,0.8593206149221534,0.9965495098857824,0.868440944382167,1.053217887901822,0.9799444501073268,1.0066202984759656,1.1426969417248851
8500,0.9966354923221297,0.9963551897542346,0.9198223295580011,1.2021255056721512,0.9137241047976257,1.0735170877416231,0.8695710964647413,0.898254364736284,0.9932858163736827,0.9404819960401228,0.8434579411422262,0.6592600002950503,0.9029894042655,0.8358629249882332,1.0516480954267515,1.1336272335132935,0.5593989016996931,0.8213372585392958,0.7912595608309484,0.673765274200591,0.6739788375126042,0.6151695323670776,0.8600241578577721,0.3389787567852821,0.9383497107221046,0.9887394642538947,1.0466486505588593,1.0075179726957493,0.8573622294377241,0.7375233545867508,0.9343359073403537,0.9986681207767226,0.8490071382262353,0.7520367978269853,0.7038544925578447,0.8339565911502503,0.9732001514869147,0.7652413831917751,0.9254457789640422,1.1109925765799273,1.1676324073869637,0.8748198060638469,0.9546859480698833,0.9627517465617761,0.6547305344204358,0.9524067029370004,0.6253743332894003,0.8714318603230656,0.9951794827373059,0.9856722073800336,0.9028795964188219,0.965901465107411,0.9510243140036228,1.091681850620193
8600,0.9939257177793326,0.8872952835880062,1.0489651155057698,0.9368376763548945,0.9627598413844884,1.0358046446652862,0.8707266258160391,0.9762585803908256,0.9528466257138315,0.95961423472205,0.7070121794110392,0.8996795787643023,0.9047289823994482,0.9765270163355168,0.8413872976452309,0.8335950518164029,0.5862785154498655,0.935202843262576,0.7914315579698572,0.6187499623437828,0.9003689154655731,0.7832598619886463,0.6720439581737865,0.6351769932323346,0.9398597242722626,0.9631975025043547,0.8561114318523243,1.024298950310916,0.9213640602404409,0.7661779209988332,0.937940940142812,1.0741586904224474,0.5689091836102766,1.0000937581620792,0.6915503223717119,0.8854370452619688,0.9716720302223272,1.0911400136513734,0.8288198858074706,0.9792701204660276,1.1039272547169154,0.9094530372053766,0.9565535026122319,1.0502192646378063,0.9511118585757683,0.8803515232666673,0.9287659138424821,0.8975112189681307,0.9934221742446713,1.15728189046706,0.9132822379172771,0.9536051824157817,1.1269633305442432,0.8504455695093794
8700,0.9959883454129115,0.8014063827620679,1.0285002268466545,1.0538686230732934,0.9690917011609075,1.0895420494223165,0.8716004358702637,0.6130913419476144,0.9436663593443674,0.9198481500214045,0.9778183929509442,0.6721761606310198,0.9037879101773156,0.9505176082594852,0.8832624786408492,0.6412677896486005,0.5333473166761659,0.8223109674567783,0.7899810684026979,0.7348499754437283,0.6942033560300445,0.7318617718388328,0.5652997923679435,0.4997785244765601,0.9388107807018805,1.012997858375122,1.1532799675244794,0.7502604582038602,0.8336289308373585,0.8012166734344536,0.9388320220021283,0.9941328844532846,0.8009106455737981,0.7289958047909161,0.7371531349988059,0.9722092906150893,0.9755869494993012,0.8608270992802403,1.0410320474239687,1.1124278044718914,0.8207796784578929,0.9337382373151705,0.9566612192416294,1.0235789464420655,1.0379126813514425,0.8493366046764697,0.8548424124068132,0.7603124089151829,0.9952290231506844,0.9946348432368312,0.8524904671578325,1.0731722851506547,1.0932272112678385,0.9009675822772929
8800,0.9952881807768721,1.2008416579305994,1.150662578926337,0.9315478207135892,1.0316550533017002,1.1261279273321299,0.8723484820451478,0.9038884237173549,1.060744900518635,0.8071567298427733,0.8998572214832806,0.9510519633326587,0.9054974064624975,1.0619974162748798,0.920700249774681,1.0568021220207273,0.7832028374905163,0.9810729955837608,0.791446841351265,0.6801056445229775,0.4801961038534207,0.49939581386860665,0.5292565307027748,0.5248773479194385,0.9411327553536976,0.7773325667777516,1.0511521470490859,1.0858495949362492,0.8927045464614748,0.581947211194901,0.9393101430586172,0.8906967344809046,0.7176130523591664,1.0354884516758602,0.7135379698551874,0.9916155844543557,0.9774869295091625,0.8084283577991709,1.0731057052407271,1.1645200063855186,1.0595792703583355,0.9114285441155364,0.9577410322723338,0.6109335912986029,1.1333285160020719,0.9823121928619192,0.8840844470797296,0.8155379960488961,0.9944319445634319,0.9835492591764969,1.0470020801613018,1.0149633725520064,0.9524111274239118,1.0348214514111982
8900,0.9954250244567656,1.014717589159045,1.0213944429009918,1.0390044530893907,1.0148766616988163,1.1001184954695584,0.8705382090196774,0.7745569908475863,0.6562519159611349,0.8238392300003231,0.847903823922445,0.8285085718869273,0.9052687476398616,0.7985939928753575,0.7252658317436692,0.9031334865196877,0.6263278489655271,1.1773411374914828,0.7891943267045586,0.7136670672459624,0.9372248923649454,0.7620924991569569,0.8093608912499175,0.8292979482618141,0.9402540743836871,1.0979823555863866,0.9919793045035589,0.9698550201737489,0.8479332984538881,0.7707519184260272,0.9418915908110296,1.0019960527899148,0.9111518145871433,1.0911641392769849,0.7224807034950258,0.9082284683864718,0.9757193264865464,0.9332185113582012,0.9417690118743068,0.899241894985529,0.7798976147813158,1.0609824704324295,0.9565457084153881,0.9961370602173465,1.1428963174001017,0.8374885500909836,0.8592705974015137,0.6940569140520222,0.9962077337736428,1.1956993790865533,0.9895802131750266,0.9681598413159861,0.9928425556149034,0.9432074172565086
9000,0.998689159368729,0.9324767518069885,1.0050888298756033,0.9905971015327446,0.872060842136759,1.009206466209551,0.8672901367957776,0.814654404446303,0.8257799831965078,0.6209864512960659,0.9242903253026999,0.9056950110844153,0.9044597781149459,1.0430796848975707,0.8909123095810892,0.85062388293468,0.5749589395101724,1.048401378764211,0.7905931302710877,0.6520418230706685,0.7827477377026825,0.5682095701997889,0.8940030113230025,0.5488901708440419,0.9422240153804754,0.8800682151672122,0.7840838322524959,0.9173465763228131,0.7542677782458992,0.7588268124526399,0.9429010610141751,0.8475949204697175,0.9509303020508504,0.9284206332459888,0.7837375380790201,0.6813567257264743,0.975931512276828,0.9182942487388919,1.1387471594516285,0.7842748811234,1.2020365062556781,1.0527624159883646,0.9567438851343181,0.9765947174050909,0.8442587253004361,0.9015480283918864,0.5528449115687107,0.6961012115815207,0.9961825480011861,1.024963014574962,0.8899959838828067,0.9918937793888869,0.9269863470749038,1.0823050998462147
9100,0.9978620120450054,1.0467838555577311,0.9810518973394693,0.8964539046906037,0.8914189052981664,1.026650126198047,0.8681363705011735,0.7171703970747075,0.8788718342882544,0.5918785771021365,0.786415788182849,0.9822127502212397,0.9093203825970704,0.8222272325645703,0.9687829775916654,0.8630024650097318,0.9291946979056219,1.0256580246069091,0.7906080929838113,0.4998140203913134,0.6356039448104298,0.8625641253912795,0.6239088564450288,0.7478410750967307,0.9434749178597649,1.0185942556780818,0.6769487825653422,0.9038266391672012,0.9161354497511213,0.8932710694745141,0.9419253582759244,0.9383032716613745,0.6253750990048587,0.9556037197351974,0.7680209923675075,0.7823458325377978,0.9746515908600494,1.0415042633201732,0.8665700829812676,0.9954720420154736,0.898604417265754,0.9866213357161897,0.9568092986198099,0.8273617753564587,1.0279947235795537,0.6609895214509304,0.7169817847767144,0.7639743673712243,0.9966767408048501,0.9913611997384425,1.008051888192189,1.0542952364128093,1.0565236571729173,1.199095359871912
9200,0.995665549097598,1.0992232598745204,0.8455238986762694,1.1079050968081068,0.9327593292834936,1.121431657680902,0.8690985501374511,0.6862131945139408,0.8649858350290084,0.6825849774139647,1.0025911733264234,0.6996411307331715,0.9080001999755141,0.8140605215834075,0.8880500444272552,0.7097785539688272,0.8811811203770462,0.6293687795608147,0.7891889785684888,0.7688108286785886,0.6363675504614691,0.6648727573889681,0.5424589766619677,0.7221842658381279,0.9431290930693718,1.0512839406450156,1.1126902148556066,1.0426012185521514,0.9887986923121315,0.9054891197351504,0.9425809769133597,1.040034259555852,0.9408365539156377,0.9516242975483435,0.7617103440324451,0.9263810281446883,0.9779917228758349,0.9862445415957185,0.9308717035221036,1.0147484786595717,0.9595208953012129,0.9587237510484562,0.9594699474255107,1.0362434015588744,1.01010632341865,0.7891111229449634,0.9548403621986685,0.8640783383414511,0.9976500318599403,1.1506544790813222,1.0408836926596272,0.7510567633766346,1.136448129131502,0.8129586338471222
9300,0.9993335844868892,1.0946635287649598,0.9481760311132129,0.8979194130780138,0.9952181058772083,0.7701165410638416,0.8696958636439067,0.5550894030653425,0.8713801804778339,0.7548345563888552,0.9946220971098202,1.1101326692159585,0.9051352909850328,0.9823535156867274,0.9204489874306325,0.9239690159349802,0.6885003525213018,1.0838743700184896,0.7875926896527173,0.8101097045197838,0.5461742701841331,0.824208524412188,0.7535051843947235,0.7210710156155249,0.9431439004662887,1.0561207864648001,0.938216047977001,0.9502304667602024,0.9561356039241155,0.8809711463190332,0.9450977526269342,1.1008082263465884,1.0283882295936668,1.0078089543210642,0.8540120900065268,0.8714365493448242,0.9769508218252609,0.7465842432695876,0.7054075155219905,1.0980085187713828,0.9926141084543283,1.1477056695757502,0.9555136496621357,0.9777247508959614,0.7245711233893822,1.0846392549883423,0.9694659672377961,0.713090517739684,0.9956883255508415,0.7470076916145542,0.9057505920576184,1.1152582006665048,0.9574152192546181,0.9174419966934945
9400,0.9956644197457928,0.8514613056132744,0.93771375875373,0.8421901200857582,1.0766418988041309,1.1945661714867466,0.8694241428002418,0.953276692387985,1.0223019048459256,0.8651173122734923,0.8254140285837961,0.8702745324873193,0.9094712179664622,0.9614873359668086,0.9041606822166423,0.7541691136214244,0.5712792388623033,0.9621029377119622,0.7903639662382088,0.629154362229747,0.5341917332998085,0.7083681086434046,0.628235499152321,0.6483827884177071,0.9433991939862608,1.0254446147544776,1.0096432622225926,0.8073689533483908,0.8167145203755465,0.6380346649504733,0.9443379006290911,0.9304541927876598,0.7878254021028329,1.049791348898925,0.4630143847568874,0.7568956084643905,0.9777929761214076,0.9876246565530455,0.9535994046895523,0.954956123057975,0.876635252901824,0.8553766761803501,0.9590606914290727,0.9474836363290203,0.9537449369550995,0.9428503407997538,0.8502431452648237,0.7222323341219071,0.9958088285049754,0.8403783575032835,1.0846649721355193,1.0268106132260606,0.8440283749366443,1.091860502692024
9500,0.9953865816198871,1.0652623201579865,1.0273990777440032,1.1758324511299474,1.0136025179448132,1.1204381835442845,0.8707737580892535,0.901443154298049,0.940759331146113,1.0628421961069703,0.8807332080250261,0.8638441953578883,0.9093905792214453,0.8142129231989869,0.7999739434328893,0.7756646493061717,0.6620606941293351,0.9038878935702076,0.7896408960582433,0.6325331764810525,0.7297083766100168,0.7046967411098252,0.7061292042668489,0.5900675445003377,0.9437319414956244,1.0891942748188115,1.0389253877249005,0.9708335324441696,0.9323993222581555,0.7025276675006324,0.944956489269017,0.857026349323937,1.0333065712042264,0.8672318938289842,0.6900198527050453,0.7943326515290992,0.9785004408812769,1.029236729046929,1.1501175150074072,1.0872852474737293,0.9627506879281731,0.8288190318761341,0.9586680190337764,0.8427806537908127,1.0777115476230463,0.8150978511906964,0.8677099490181667,0.8992140051156378,0.9956149811261689,0.9983827615955644,0.8178536407266934,1.170700916822538,0.7862301922593932,0.9256845841310272
9600,0.9958804687032323,1.112913895194632,0.9812451126285169,0.9847764415759583,0.8044992796775403,1.1202541124843242,0.8699002399426916,0.8174461634257623,0.9918405014630101,0.6934436848106862,0.8626345457919514,0.5589043935702863,0.9080491310607753,1.0665715287732334,0.8870468389110485,0.844422095445805,0.8338450192993655,0.8294611004467936,0.7897349611579595,0.691612243449914,0.7437721411691212,0.5491952818892044,0.5482858507563021,0.6012994715813246,0.9444101246582599,1.063830408412167,1.012489264968201,0.8399885996110827,1.0702419423845317,0.9270477442581422,0.9449873380070778,0.9399623882216033,0.78468313192742,0.9364577681422895,0.7687055105800437,0.7524132108238957,0.979715031448317,1.1442883952656422,0.9377117247107106,1.056461000941659,0.9887667319486989,0.845122385698992,0.9583073897749166,0.9353456635807155,0.866428937725941,0.8069767552389421,1.075785026227811,0.9625177541888288,0.994895912595707,0.9075596877254558,1.0719824998055212,0.9630087534830917,1.0904201313833555,0.8934421940215901
9700,0.9962593675516573,1.081976163220293,1.0180939587413846,1.0284619095792116,0.8810047042350015,0.9544050096029391,0.8713154517641444,0.7792596701943669,0.7768440019414126,0.8634493276649243,0.6549698763679257,0.7836743562052629,0.9133284540315111,0.853292514451049,0.864264291143101,1.010168876005814,0.731336887847654,0.873090838714756,0.7891644138259772,0.4121737470225166,0.8019568936725973,0.7270341529109448,0.6580351612193567,0.6729615273175465,0.9462022113158213,1.0595277484455652,1.1172756445948593,1.096759696774473,0.970456541705367,0.7005180675593968,0.9487627625919053,1.0110210400606685,0.6375960989364542,1.172164914607572,0.6711334241458768,0.6909955337520693,0.9795038339918835,0.9540429783855446,1.0508448212876544,1.1930763095278893,0.8041151974925309,1.1116262054221628,0.9601415811840377,0.8412999956976366,0.7088635935612225,0.8175917238907022,0.9881069654110306,0.9239061738835396,0.9953379468559691,0.978957456179847,0.835654114397471,1.0436759949060812,0.7377170114092019,0.9709690341566553
9800,0.9980953123305686,0.9857340190363068,0.898721068233923,1.085565857342501,1.0624729178563586,0.999819585907058,0.871333856127227,0.9307984517445685,0.7373896762000461,0.9209660465689206,1.1737451656055868,0.8175220765118395,0.911919212237325,1.2197133433640344,0.9152284267392068,0.8769881637772409,0.5845320922745099,0.7853755372903052,0.7890232370943048,0.655922815833348,0.6422627506832874,0.6615074755041331,0.7973084717545732,0.5631334373813234,0.9481687672086895,1.1805098274429981,1.0599318463233267,0.704920824935485,0.8675097183635836,0.865189318847311,0.9457457894676884,0.9901958022026308,0.7190984784121239,1.0565000155476412,0.7944618066569229,0.9060973950645501,0.9780202670447837,0.75509699965217,0.7391597494683144,0.917365140726427,0.9786375093649611,0.9219523422547559,0.962322322242185,1.0548584680056818,0.9671079899121876,0.9575072463537758,0.9166963713548598,0.9182080498478342,0.9958005391180655,1.00893248181797,0.9701735678229674,1.1239182257778144,0.7843930801562566,1.0896628019500316
9900,0.9980105682925546,0.9764333107997292,1.1049536606808372,1.0517919916181808,1.141026772220728,0.8956643132540707,0.8731813479939219,0.8808115375542576,1.084956099420652,0.8362530059481184,0.8624740224217784,0.9168972802249846,0.9119888142430477,1.1069782506029284,0.8448565322662751,0.8394145270933625,0.8195061110468088,0.9002901463128467,0.7892741312331641,0.4865458445700275,0.7921701913066816,0.5738390358951864,0.7742555217129139,0.7783724172598151,0.9452205863248695,0.7647033330939185,1.0069877824936924,0.9544470881346385,1.053445726133789,0.7232824293285278,0.9508611535055689,1.0173304838236208,0.8796748772267016,0.9156009411966194,0.9872524819021097,0.9836449333157471,0.9791445093856822,1.0375741943631334,1.05530977755283,0.9787856437072694,1.024372160567557,0.9126515817544408,0.9591210471061762,0.9540353456420761,0.9702501618569416,1.061220894568779,1.1305546233112256,0.9351548371087928,0.9959102852290435,0.97465171531519,1.0202528725017914,1.074218114627184,1.0590722744651406,1.0633415187537714
10000,0.9969415893235968,0.77455558627087,0.8268412423281574,0.9852133679382474,1.0697281041089353,0.9510452549427307,0.8700743079990705,0.8628054770787879,0.6764946524833929,0.8198597449751884,0.9198233602134286,0.973294758927975,0.909805607701244,0.8325420564038921,0.8177083185930611,0.8053135607281912,0.8098853916531757,0.9938081130081863,0.7889233521581626,0.7262815418196471,0.5750976005254249,0.7728004725833567,0.6900621451310778,0.8178870809643564,0.950285298238061,0.995240724992216,0.9763926009391045,1.0455332231973893,0.981397811555304,0.6592238346124892,0.9470103083488233,0.9729213176096349,0.6176214438234233,0.8665648626434029,0.702170436095574,0.932005707519631,0.98285511878902,0.8693778375111004,1.1039647584815113,0.9675582629253147,1.1230954402308486,1.1334784127745945,0.9615996501266789,0.9839266269624026,0.8438734044029427,1.0115873881945296,0.9877616261927684,0.853467940307681,0.99803520200317,1.0617625677088847,1.119716484242745,1.0128538729204726,0.8901585326171343,0.897609769127477


==> res4.csv <==
x,psexplore,psexplore_1,psexplore_2,psexplore_3,psexplore_4,psexplore_5,psreset,psreset_1,psreset_2,psreset_3,psreset_4,psreset_5,nstepql,nstepql_1,nstepql_2,nstepql_3,nstepql_4,nstepql_5,ec,ec_1,ec_2,ec_3,ec_4,ec_5,qllambda,qllambda_1,qllambda_2,qllambda_3,qllambda_4,qllambda_5,ql,ql_1,ql_2,ql_3,ql_4,ql_5,qlexplore,qlexplore_1,qlexplore_2,qlexplore_3,qlexplore_4,qlexplore_5,mc,mc_1,mc_2,mc_3,mc_4,mc_5,ps,ps_1,ps_2,ps_3,ps_4,ps_5
10000,0.008498912278184967,0.009029124715105563,0.01417392512257302,0.009029124715105533,0.01931872553004061,0.00902912471510555,0.00705201214123091,-0.0012604760998295053,0.0038843243076380402,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.002156724702128476,0.009029124715105533,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380246,0.006741418335355521,-0.0012604760998295053,0.03475312675244327,-0.0012604760998295053,0.0038843243076380142,0.0038843243076380103,0.002169094332182812,0.0038843243076380402,0.003884324307638038,-0.0012604760998295053,0.00388432430763802,-0.0012604760998295053,0.001719956604469035,-0.0012604760998295053,0.0038843243076380103,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0037156420408710703,0.0038843243076380346,-0.0012604760998295053,0.0038843243076380103,-0.0012604760998295053,0.0038843243076380368,0.002540875461282922,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105561,0.009029124715105582,0.007427035683167755,-0.0012604760998295053,0.009029124715105578,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053
20000,0.005310068824477875,0.009029124715105528,0.003884324307638008,0.014173925122572999,-0.0012604760998295053,0.009029124715105573,0.060721802151689264,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.16851793734659903,-0.0012604760998295053,0.0011643880955594596,0.0038843243076380402,-0.0012604760998295053,0.003884324307638005,-0.0012604760998295053,0.0038843243076380337,0.042368220782538046,-0.0012604760998295053,0.1273595340868583,-0.0012604760998295053,-0.0012604760998295053,0.06047712878978095,0.0006067061813544737,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-4.654612800007813e-5,0.003884324307638008,-0.0012604760998295053,0.0038843243076380402,-0.0012604760998295053,-0.0012604760998295053,0.006629271296621336,-0.0012604760998295053,0.009029124715105561,-0.0012604760998295053,0.00388432430763803,-0.0012604760998295053,0.0011523712441571653,0.014173925122573003,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.08419809004945213,0.23025554223620884,-0.0012604760998295053,-0.0012604760998295053,0.09134593123458591,-0.0012604760998295053
30000,-0.0007821357075711618,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.24630577663541195,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.8373419903173756,-0.0012604760998295053,0.0021437199593999875,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.17598490762370456,-0.0012604760998295053,0.33829635079302717,0.25083474386608035,-0.0012604760998295053,0.4206131573125085,0.0013196571163321977,0.0038843243076380116,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638023,0.009029124715105528,0.00023565913739426872,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.00930986433414955,0.019318725530040694,-0.0012604760998295053,0.0038843243076380368,0.0038843243076380415,0.01417392512257297,0.0013891731379367081,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105554,-0.0012604760998295053,-0.0012604760998295053,0.2896358933953858,0.9813964017264694,0.029608326344975573,0.14279393530926157,0.8476315911323132,-0.0012604760998295053
40000,-0.0011252992338346022,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.44828486063719775,-0.0012604760998295053,0.19938673979140425,-0.0012604760998295053,1.022554804986207,0.03475312675244321,0.0028373574166591325,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380116,-0.0012604760998295053,-0.0012604760998295053,0.3447707031554289,-0.0012604760998295053,0.5183643650543928,0.5080747642394559,-0.0012604760998295053,0.652129175648547,0.0020039179872876492,0.0038843243076380337,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638027,0.0002693725736265163,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638031,-0.0012604760998295053,0.013007911915246063,0.0038843243076380155,0.009029124715105533,0.0038843243076380402,0.014173925122573075,0.01931872553004063,0.0014396677159108564,0.003884324307638038,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.4642758542689036,1.0019756033563363,0.6829979780933524,0.7447355829829625,0.8990795952069939,-0.0012604760998295053
50000,-0.0013638827619553075,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.5840351551552144,-0.0012604760998295053,0.7550251837978981,-0.0012604760998295053,0.9608172000965978,0.8527763915397832,0.0038063079056064346,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.4613856687389599,-0.0012604760998295053,0.5389435666842598,0.5595227683141311,0.4411923589423773,0.755025183797895,0.0017989747097513053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.00011807086884944287,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380333,-0.0012604760998295053,-0.0012604760998295053,0.017894540419724395,0.014173925122572997,0.009029124715105545,0.024463525937508116,0.009029124715105582,0.003884324307638035,0.0014505392730864617,-0.0012604760998295053,0.00388432430763803,-0.0012604760998295053,0.0038843243076380186,0.003884324307638035,0.5847741446636723,0.981396401726469,0.8064731878725718,0.9608172000965945,0.909369196021929,-0.0012604760998295053
60000,0.0012721307346013073,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638027,-0.0012604760998295053,0.014173925122573084,0.6701420059575004,-0.0012604760998295053,0.8167627886875107,-0.0012604760998295053,0.888789994392048,0.9968308029488697,0.004998149914171052,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.5436404966433303,-0.0012604760998295053,0.5389435666842601,0.5235091654618588,0.554377967906663,0.7293011817605595,0.003946816680046307,0.009029124715105594,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380186,-0.0012604760998295053,0.00033206942533539526,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.025183264420942878,0.014173925122573039,0.04504272756737826,0.024463525937508217,0.01931872553004062,0.019318725530040576,0.001255825375473587,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.019318725530040666,0.6719624022914076,1.0379892062086093,0.8682107927621767,0.9711068009115333,1.0019756033563363,-0.0012604760998295053
70000,0.3442101483853465,0.16337313693913144,0.10678033245698848,0.1273595340868586,0.3177171491631574,0.13250433449432597,0.7277243576990671,-0.0012604760998295053,0.7395907825754937,0.6109707723888055,0.9350931980592615,0.9968308029488693,0.007535421858442596,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380333,-0.0012604760998295053,-0.0012604760998295053,0.5984377955838803,-0.0012604760998295053,0.5801019699440026,0.5903915707589358,0.6109707723888066,0.6727083772784188,0.008060259246093859,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380116,0.009029124715105537,4.085197619488605e-5,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0302916013923687,0.009029124715105537,0.024463525937508116,0.045042727567378246,0.009029124715105533,0.0450427275673784,0.0013770748444399098,-0.0012604760998295053,0.019318725530040617,0.0038843243076380142,-0.0012604760998295053,0.0038843243076380402,0.7319881364742461,1.0019756033563447,0.9762516013190016,0.9762516013189985,1.0225548049862137,-0.0012604760998295053
80000,0.9601588400395787,1.0585684078384838,0.9813964017264687,0.9916860025414028,0.9711068009115372,1.0482788070235443,0.7748169181740439,-0.0012604760998295053,0.8013283874651048,1.0071204037638049,0.9248035972443249,0.924803597244331,0.00925296689579999,-0.0012604760998295053,0.0038843243076380402,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.6392043404145433,0.6932875789082876,0.5749571695365349,0.5903915707589362,0.6109707723888076,0.6881427785008194,0.013067881636915111,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638045,-0.0012604760998295053,0.003884324307638035,0.000248242924166959,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380103,-0.0012604760998295053,0.04063722801256959,0.029608326344975747,0.0038843243076380142,0.04504272756737809,0.039897927159910904,0.02960832634497565,0.0019704385492277893,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.7880509822381362,0.9968308029488706,0.9865412021339358,1.007120403763809,0.9608172000966044,-0.0012604760998295053
90000,0.9975095219000936,1.0842924098758235,1.0071204037638077,0.9916860025414078,0.9711068009115325,1.0328444058011468,0.7980085164733438,-0.0012604760998295053,0.8013283874651089,0.9916860025414098,0.9659620005040624,0.8990795952069898,0.012509130584383603,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105528,-0.0012604760998295053,-0.0012604760998295053,0.669666468986198,0.7807491858352373,0.6161155727962738,0.6161155727962738,0.6161155727962722,0.7087219801306903,0.02244613521768649,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380402,-0.0012604760998295053,-0.0012604760998295053,0.0003993929750294869,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380116,0.0038843243076380333,0.05386618691042454,0.02446352593750819,0.060477128789780836,0.045042727567378205,0.05533232838231318,0.03989792715991064,0.0018314998204748453,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.014173925122573048,0.019318725530040593,0.8334031819289376,0.991686002541409,1.0225548049862079,0.9916860025414057,0.9608172000965985,0.46691636097971545
100000,0.9989730244882662,1.0174100045787435,1.0122652041712727,0.9711068009115366,0.9711068009115346,1.0174100045787484,0.8198912226534018,-0.0012604760998295053,0.8321971899099072,0.9762516013190021,1.0019756033563436,0.9402379984667315,0.016845266847128074,-0.0012604760998295053,-0.0012604760998295053,0.014173925122573003,-0.0012604760998295053,-0.0012604760998295053,0.694375523421527,0.842486790724842,0.580101969944001,0.5801019699440013,0.6572739760560151,0.6881427785008233,0.03312831173224706,0.009029124715105575,-0.0012604760998295053,0.00902912471510557,-0.0012604760998295053,0.0038843243076380333,0.00011297538600152531,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.06917138837336713,0.024463525937508182,0.06562192919724828,0.0450427275673783,0.039897927159910605,0.0656219291972486,0.0018136057674500376,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380173,0.8650739649459431,0.9865412021339435,1.0534236074310153,1.0122652041712756,0.9916860025414062,0.9350931980592638
110000,0.9968755534839306,1.0071204037638095,0.9711068009115325,0.981396401726469,1.027699605393684,1.0482788070235463,0.8370470075066421,-0.0012604760998295053,0.7961835870576378,0.9916860025414029,0.9248035972443261,0.9505275992816633,0.020537733109310424,-0.0012604760998295053,-0.0012604760998295053,0.07076672960471583,0.0038843243076380255,-0.0012604760998295053,0.7123189448734267,0.8579211919472485,0.6264051736112096,0.6109707723888057,0.6469843752410783,0.7447355829829624,0.04665489661855559,0.00388432430763803,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.00023048717895239227,-0.0012604760998295053,0.00388432430763803,-0.0012604760998295053,0.0038843243076380186,-0.0012604760998295053,0.091073313298743,0.03475312675244328,0.024463525937508192,0.06562192919724844,0.09649073164205371,0.050187527974845915,0.0020361936109800824,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.8809614331998656,1.0071204037638075,0.9968308029488678,0.981396401726474,0.9865412021339355,0.9916860025414044
120000,0.9970524426181009,0.9813964017264699,0.9865412021339399,1.0071204037638044,1.0637132082459555,0.9659620005040636,0.8595744683019686,-0.0012604760998295053,0.7858939862427019,1.0122652041712774,0.9762516013190025,1.084292409875814,0.025744811204516313,-0.0012604760998295053,0.01931872553004062,0.08105633041965142,0.0038843243076380324,-0.0012604760998295053,0.7276597939118029,0.8682107927621863,0.5595227683141314,0.5698123691290647,0.724156381353095,0.688142778500822,0.06703319263565402,0.003884324307638038,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105556,0.003884324307638038,0.0006666225033893712,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.12293195006349712,0.050187527974846075,0.05018752797484606,0.13764913490179326,0.09134593123458637,0.11192513286445567,0.0015865623265619376,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.8955802466956423,0.9762516013189975,1.0071204037638097,1.048278807023546,0.991686002541407,0.9762516013190026
130000,0.9962546206455909,1.0019756033563412,1.0482788070235474,0.9659620005040663,1.0122652041712743,0.9659620005040663,0.870177878646264,-0.0012604760998295053,0.7190115809456253,1.0019756033563443,0.9196587968368573,0.9865412021339361,0.029329240303611503,-0.0012604760998295053,0.01931872553004063,0.15308353612419642,-0.0012604760998295053,-0.0012604760998295053,0.741443621047512,0.8939347947995236,0.5698123691290644,0.5903915707589383,0.6727083772784158,0.7293011817605602,0.0840348528711877,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638035,-0.0012604760998295053,0.00902912471510556,0.0003294467991853923,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638031,-0.0012604760998295053,-0.0012604760998295053,0.16296481502690896,0.08105633041965113,0.06562192919724853,0.055332328382312855,0.111925132864456,0.0810563304196513,0.0016961715980665446,-0.0012604760998295053,0.014173925122573048,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9142273734614575,0.9813964017264692,1.0225548049862077,0.9659620005040666,0.9711068009115351,0.9762516013190021
140000,0.99704804291684,0.9916860025414047,0.9968308029488734,1.0431340066160781,1.027699605393678,0.9916860025414108,0.8812724286259097,-0.0012604760998295053,0.7704595850202991,1.0276996053936809,0.9248035972443281,1.0071204037638055,0.030944180223796414,-0.0012604760998295053,0.05533232838231348,0.2045315401988716,-0.0012604760998295053,-0.0012604760998295053,0.7554983566613666,0.8167627886875084,0.5235091654618577,0.6521291756485489,0.6675635768709464,0.6418395748336123,0.10986197588094028,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105556,-0.0012604760998295053,0.00388432430763802,0.0006390495455690743,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380034,-0.0012604760998295053,0.009029124715105585,0.21465606781584728,0.12735953408685824,0.08620113082711894,0.14793873571672916,0.08105633041965102,0.10678033245698904,0.0021453996876074537,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9245748798162343,0.9711068009115357,1.00197560335634,1.0019756033563414,1.0379892062086127,1.0225548049862072
150000,0.9993202111175359,0.9968308029488725,0.9865412021339325,1.0071204037638077,1.022554804986208,1.0019756033563387,0.8868028726177282,-0.0012604760998295053,0.7601699842053655,0.9968308029488755,1.0019756033563407,0.9145139964293899,0.03697722267240666,-0.0012604760998295053,-0.0012604760998295053,0.05018752797484579,-0.0012604760998295053,-0.0012604760998295053,0.7643954754705269,0.8836451939845898,0.5595227683141294,0.5646675687216,0.6521291756485499,0.7138667805381584,0.13804546773178797,-0.0012604760998295053,0.003884324307638043,-0.0012604760998295053,0.003884324307638031,0.029608326344975573,0.0006466993841397359,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380485,0.2771608934676736,0.1788075381615344,0.13764913490179276,0.23540034264367737,0.12735953408685907,0.16851793734659884,0.001961159867447547,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9292955711478221,0.965962000504064,1.0122652041712774,1.0019756033563403,0.9556723996891286,0.9711068009115346
160000,0.999245119879068,1.0637132082459495,0.9402379984667246,1.0482788070235447,0.9659620005040698,1.0019756033563418,0.9000620956414273,-0.0012604760998295053,0.7910387866501717,0.9865412021339343,0.9813964017264717,0.955672399689133,0.044839526594904096,-0.0012604760998295053,-0.0012604760998295053,0.2611243446810142,-0.0012604760998295053,-0.0012604760998295053,0.7766621002459512,0.8630659923547149,0.5543779679066615,0.585246770351468,0.6984323793157542,0.7293011817605591,0.17595482834410256,0.009029124715105565,-0.0012604760998295053,-0.0012604760998295053,0.00388432430763802,0.01931872553004066,0.0004839316541442191,-0.0012604760998295053,0.003884324307638023,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638031,0.3410677304443255,0.16851793734659956,0.18395233856900162,0.21996594142127512,0.14279393530926124,0.2096763406063399,0.002344839537266846,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.936181541057596,1.0276996053936784,1.0019756033563398,1.0328444058011452,0.9916860025414073,1.0071204037638033
170000,0.998378259095057,1.0019756033563418,0.9813964017264669,1.001975603356338,1.001975603356343,0.9711068009115357,0.914103278665688,0.3794547540527676,0.7756043854277679,0.9299483976517946,0.9042243956144549,1.0019756033563427,0.04818415854278481,-0.0012604760998295053,-0.0012604760998295053,0.21996594142127504,-0.0012604760998295053,-0.0012604760998295053,0.7808646580145577,0.8733555931696504,0.6469843752410815,0.5955363711664022,0.7190115809456271,0.6932875789082893,0.20976940433151373,-0.0012604760998295053,-0.0012604760998295053,0.00902912471510556,0.0038843243076380333,0.05533232838231349,0.0006752413600082429,0.0038843243076380103,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638044,0.0038843243076380368,0.4112801354280029,0.1993867397914044,0.15308353612419598,0.3537307520154299,0.20967634060633958,0.3588755524228985,0.0021589005547420037,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9478576871517786,1.0482788070235498,0.9762516013190031,1.027699605393681,1.0276996053936749,0.9813964017264702
180000,0.9988064169032645,1.0174100045787435,1.027699605393681,1.0071204037638102,0.9865412021339361,1.027699605393679,0.9198078151916006,0.9762516013190025,0.7910387866501688,1.0019756033563363,0.9453827988741997,0.94023799846673,0.05688844988482904,-0.0012604760998295053,-0.0012604760998295053,0.18395233856900142,0.00902912471510554,-0.0012604760998295053,0.7896555423959896,0.8887899943920549,0.559522768314131,0.6058259719813373,0.677853177685884,0.7653147846128344,0.23826127630350358,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.178807538161535,0.00034674643163476427,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638028,-0.0012604760998295053,0.4766117314525904,0.3177171491631589,0.34858595160796413,0.4823507622021209,0.34858595160796346,0.40003395568263794,0.0027465994909767516,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9543408421263609,0.9968308029488726,1.0225548049862128,0.986541202133932,0.9968308029488744,1.0019756033563354
190000,0.9968951578386782,1.0071204037638046,1.0688580086534158,0.9813964017264671,0.9556723996891331,0.9865412021339398,0.9291178578837257,1.0122652041712734,0.7704595850202998,1.0019756033563423,0.8785003935771203,0.9659620005040666,0.06359086498166372,-0.0012604760998295053,-0.0012604760998295053,0.1993867397914044,0.08105633041965084,-0.0012604760998295053,0.7931472761102705,0.8476315911323102,0.5646675687215996,0.5852467703514701,0.6881427785008182,0.7293011817605598,0.26421779222108843,0.00388432430763803,-0.0012604760998295053,0.03475312675244307,-0.0012604760998295053,0.4051787560901055,0.00042197177921987747,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638044,-0.0012604760998295053,-0.0012604760998295053,0.5416938188366164,0.24054514305114486,0.4257579577199751,0.5903915707589334,0.41546835690503847,0.4977851634245225,0.002477919330471236,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.956854550505865,1.06371320824595,1.0276996053936813,0.9865412021339348,0.940237998466731,0.9711068009115413
200000,0.9998111969259513,1.0225548049862152,0.9608172000965939,0.9608172000965987,1.0431340066160824,1.0328444058011437,0.9317479477476591,1.0379892062086136,0.7910387866501708,1.00712040376381,0.9248035972443273,0.9968308029488734,0.06699213964806837,-0.0012604760998295053,-0.0012604760998295053,0.25083474386607874,0.04504272756737829,-0.0012604760998295053,0.7961664841583793,0.9248035972443249,0.6109707723888075,0.5903915707589346,0.6675635768709524,0.7293011817605604,0.291201483499019,0.009029124715105542,-0.0012604760998295053,0.009029124715105525,0.019318725530040572,0.5132195646469228,0.0004865571737861288,-0.0012604760998295053,0.0038843243076380402,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380368,0.6132221426338968,0.4977851634245194,0.4411923589423792,0.7756043854277669,0.5080747642394561,0.5801019699440019,0.001641265810109966,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9690238745619533,1.022554804986215,0.9762516013190076,0.9916860025414007,1.001975603356341,0.9865412021339389
210000,0.9963810605743908,1.0482788070235467,1.0071204037638095,0.9659620005040701,0.996830802948871,0.9865412021339416,0.9335324893677693,0.9968308029488653,0.7961835870576426,0.9916860025414069,0.9145139964293906,0.9711068009115325,0.07144512493062485,-0.0012604760998295053,-0.0012604760998295053,0.2765587459034175,0.0759115300121837,-0.0012604760998295053,0.8015655624997287,0.8887899943920553,0.621260373203742,0.5852467703514665,0.6829979780933525,0.7190115809456281,0.32215146583336285,0.07591153001218363,-0.0012604760998295053,0.05533232838231337,0.014173925122573013,0.6572739760560131,0.0008753196474996241,-0.0012604760998295053,0.003884324307638008,-0.0012604760998295053,0.009029124715105565,0.0038843243076380116,0.672003781233082,0.6315499740186782,0.5492331674991968,0.8013283874651096,0.7190115809456256,0.8116179882800416,0.0021215529980374713,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.970429594056065,0.9916860025414057,1.007120403763806,0.9145139964293905,1.0276996053936767,1.0071204037638077
220000,0.9986144957614788,1.0328444058011448,0.9608172000965981,1.0174100045787455,0.9916860025414078,0.9762516013190008,0.9381537943736106,1.0071204037638077,0.8321971899099083,1.0122652041712816,0.9145139964293937,0.996830802948871,0.07785286333121717,-0.0012604760998295053,-0.0012604760998295053,0.2817035463108856,0.055332328382313375,-0.0012604760998295053,0.8046360841060572,0.8887899943920503,0.5595227683141295,0.5801019699440022,0.6932875789082884,0.719011580945627,0.3473150988070799,0.17366273775406704,-0.0012604760998295053,0.024463525937508106,0.003884324307638031,0.8579211919472527,0.0006910635858708925,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.7252391316832636,0.6572739760560129,0.6572739760560133,0.9453827988741988,0.7910387866501706,0.8887899943920498,0.003884659088142123,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9719686192168286,0.9659620005040686,1.017410004578746,1.0122652041712752,0.981396401726473,0.9813964017264721
230000,0.9977786424527204,0.9248035972443256,1.012265204171274,0.9968308029488717,1.0071204037638135,0.9968308029488749,0.9417337242511179,1.0431340066160857,0.780749185835235,0.9453827988741945,1.0276996053936758,1.0328444058011454,0.0852365445340523,-0.0012604760998295053,-0.0012604760998295053,0.34344115120049473,0.15308353612419753,-0.0012604760998295053,0.8125189444366484,0.8373419903173805,0.6109707723888058,0.6264051736112116,0.7447355829829633,0.6727083772784166,0.36955378572470593,0.16851793734659956,-0.0012604760998295053,0.1273595340868587,0.04504272756737829,0.8527763915397818,0.0009646807798852091,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.7775452544369676,0.7704595850203021,0.8630659923547124,0.8785003935771201,0.842486790724841,0.9196587968368584,0.003112842170664053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9766566798806824,1.0276996053936758,1.0431340066160808,1.037989206208613,0.9916860025414019,1.0019756033563418
240000,1.0002408104202771,1.0019756033563432,0.9608172000965995,0.9865412021339428,0.945382798874198,0.9865412021339389,0.9402085714508618,0.9762516013190001,0.7756043854277693,0.9968308029488712,0.9042243956144554,1.0276996053936758,0.09040885309052518,-0.0012604760998295053,-0.0012604760998295053,0.35373075201543075,-0.0012604760998295053,-0.0012604760998295053,0.8123247440679872,0.9196587968368615,0.5955363711664039,0.6161155727962744,0.7293011817605605,0.7087219801306922,0.393010931533222,0.28684834671835174,-0.0012604760998295053,0.08620113082711872,0.024463525937508262,0.852776391539782,0.0007250710054308381,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380142,0.0038843243076380402,-0.0012604760998295053,0.8212499469459129,0.8733555931696465,0.9505275992816662,0.9453827988741983,0.9350931980592601,0.9608172000965953,0.0033082831842747434,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9773122956355116,0.9865412021339417,1.022554804986207,1.0276996053936778,0.9608172000966021,0.9711068009115325
250000,0.9993683091262846,0.9453827988741942,0.9968308029488697,0.991686002541411,1.0019756033563436,0.9762516013190012,0.9435066344022709,0.9762516013190016,0.8167627886875052,0.9762516013189999,0.9505275992816651,0.9865412021339378,0.09417879158329277,-0.0012604760998295053,-0.0012604760998295053,0.3640203528303654,0.16337313693913164,-0.0012604760998295053,0.8216959945215138,0.8733555931696477,0.580101969944002,0.6006811715738732,0.713866780538159,0.7498803833904304,0.41492458645944574,0.7395907825754957,-0.0012604760998295053,0.26112434468101525,0.14279393530926174,0.8630659923547165,0.0009483589787526661,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380103,0.8607269679656614,0.9916860025414052,0.8785003935771226,0.9659620005040648,0.9711068009115316,0.9556723996891321,0.0033575892995203437,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9772115048273404,1.0071204037638082,1.0071204037638035,0.9453827988741935,1.0225548049862123,0.9299483976517929
260000,0.999511402528453,0.9916860025414044,1.017410004578743,1.0276996053936769,0.9916860025414075,0.9968308029488749,0.9456917288099688,0.9968308029488723,0.8270523895024428,0.9813964017264701,0.9608172000965927,0.9762516013189989,0.09894303818658556,-0.0012604760998295053,-0.0012604760998295053,0.25083474386607935,0.23540034264367796,-0.0012604760998295053,0.8215891403676311,0.8630659923547123,0.5801019699440026,0.5698123691290697,0.6829979780933514,0.7395907825754924,0.44072953274088195,0.863065992354714,-0.0012604760998295053,0.5286539658693283,0.1736627377540669,0.8785003935771185,0.000976826786944106,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380173,0.003884324307638031,-0.0012604760998295053,0.8843137859585813,0.8990795952069858,0.9659620005040733,0.9196587968368611,0.9711068009115328,1.048278807023547,0.003626384861491771,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9840165168520795,1.0637132082459497,0.9968308029488766,1.0174100045787402,0.9659620005040648,0.9608172000965969
270000,0.9987967421465491,1.0534236074310124,0.9453827988742001,1.0637132082459482,0.9968308029488747,1.0534236074310104,0.9479459467535882,1.053423607431018,0.7910387866501727,0.9556723996891309,0.9505275992816653,1.0534236074310115,0.10546043513348465,-0.0012604760998295053,-0.0012604760998295053,0.2456899434586136,0.27141394549594916,-0.0012604760998295053,0.8228859571073925,0.8630659923547156,0.6469843752410811,0.6212603732037437,0.7087219801306893,0.6778531776858844,0.4595514682895404,0.8167627886875038,-0.0012604760998295053,0.7293011817605625,0.4257579577199751,0.9350931980592573,0.0012472674042085543,-0.0012604760998295053,0.003884324307638043,-0.0012604760998295053,0.003884324307638028,-0.0012604760998295053,0.9090860017310171,0.9659620005040613,0.9402379984667318,0.9248035972443328,0.9608172000966007,1.0431340066160781,0.004246245734367712,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9836393262638431,1.0379892062086167,0.9453827988741947,1.0276996053936793,0.9916860025414099,0.9865412021339357
280000,0.9961594913995934,0.9916860025414055,0.9813964017264694,0.996830802948869,1.0328444058011435,1.0071204037638093,0.9434551797097868,0.9968308029488723,0.7961835870576376,0.8990795952069887,0.8990795952069893,0.9505275992816586,0.11277145390538576,-0.0012604760998295053,-0.0012604760998295053,0.37430995364530073,0.29713794753328643,-0.0012604760998295053,0.8284127547722437,0.9350931980592597,0.6161155727962776,0.6212603732037445,0.6675635768709487,0.6829979780933544,0.4793535923273838,0.8836451939845883,-0.0012604760998295053,0.7704595850203012,0.6675635768709511,0.9093691960219242,0.0013140505212695102,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105582,-0.0012604760998295053,0.9248534601170891,0.9711068009115337,0.965962000504063,0.9350931980592605,0.9968308029488717,0.9762516013189999,0.0034060642819386676,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.986675127260756,0.9968308029488693,1.0019756033563365,0.955672399689133,0.9865412021339411,0.9762516013190053
290000,0.9946391134917117,1.0431340066160852,1.0122652041712727,0.9813964017264758,0.9659620005040654,1.0071204037638113,0.9471410273671507,0.991686002541407,0.7858939862427031,0.9402379984667317,0.9916860025414038,0.9093691960219222,0.11788250388368406,-0.0012604760998295053,-0.0012604760998295053,0.33829635079302695,0.24054514305114474,-0.0012604760998295053,0.8321484467742234,0.9093691960219242,0.6315499740186759,0.5749571695365344,0.6675635768709499,0.682997978093351,0.4980086651869823,0.85792119194725,-0.0012604760998295053,0.7498803833904337,0.7447355829829642,0.8785003935771186,0.0014338750156719813,-0.0012604760998295053,0.003884324307638047,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9455013438169683,0.935093198059265,0.9659620005040649,0.9196587968368551,1.001975603356343,0.9659620005040678,0.003568536610464543,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9854006685218729,1.0071204037638073,0.9916860025413999,0.9865412021339355,1.022554804986212,0.955672399689136
300000,0.9927781015054228,0.9350931980592567,1.022554804986209,1.0225548049862128,0.981396401726471,0.9813964017264722,0.9460171019221467,1.0019756033563378,0.7498803833904313,1.017410004578735,0.9762516013190062,0.9402379984667251,0.11850889149071543,-0.0012604760998295053,-0.0012604760998295053,0.3382963507930285,0.3588755524228979,-0.0012604760998295053,0.831738987021298,0.8887899943920522,0.621260373203744,0.6624187764634817,0.6778531776858865,0.7447355829829605,0.5188381460842025,0.8785003935771212,0.0038843243076380324,0.7190115809456276,0.8219075890949727,0.8579211919472476,0.0013164202517163194,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9595252469594387,1.0071204037638113,1.0019756033563374,0.9453827988742012,1.0122652041712745,0.9762516013190031,0.0037890203188702867,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9875235315654446,1.0534236074310128,1.0174100045787413,0.9916860025414085,0.9505275992816671,1.0174100045787469
310000,0.9974283378598989,1.0328444058011443,0.9402379984667292,0.9865412021339378,0.9916860025414076,0.9608172000966013,0.9526324594202208,0.976251601318998,0.7344459821680299,1.0174100045787422,0.9865412021339407,0.9608172000966013,0.12295544322189843,-0.0012604760998295053,-0.0012604760998295053,0.4360475585349073,0.26112434468101414,-0.0012604760998295053,0.832570589720589,0.8785003935771186,0.600681171573872,0.6109707723888091,0.7653147846128314,0.6829979780933509,0.5407271338062312,0.9299483976517962,-0.0012604760998295053,0.8064731878725779,0.8270523895024381,0.888789994392058,0.0014291473840119492,-0.0012604760998295053,0.0038843243076380186,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.965721430182834,0.9916860025414023,1.017410004578745,1.032844405801147,0.9916860025414043,1.0637132082459515,0.0043056434264871855,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9882681856695745,0.976251601319001,1.0276996053936784,1.0637132082459482,1.0328444058011463,1.0276996053936769
320000,0.9975705570075236,1.0174100045787435,0.9813964017264708,0.9248035972443293,0.9762516013190005,1.007120403763803,0.9486505090426739,1.032844405801144,0.8116179882800395,1.0379892062086125,0.9813964017264702,0.9453827988741974,0.12679039356871744,-0.0012604760998295053,-0.0012604760998295053,0.47206116138718046,0.3331515503855583,-0.0012604760998295053,0.829860377711716,0.8785003935771183,0.6366947744261444,0.5903915707589367,0.6984323793157573,0.6984323793157564,0.5590733968338715,0.9659620005040677,-0.0012604760998295053,0.7498803833904301,0.8116179882800345,0.9196587968368569,0.0016579578759605405,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.00388432430763803,-0.0012604760998295053,0.9711921433267076,0.9762516013190022,0.9916860025414067,1.0174100045787453,0.9968308029488729,1.0019756033563372,0.004036263020908357,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.990777952816963,0.945382798874193,0.9865412021339385,1.0174100045787404,1.0174100045787402,0.9813964017264646
330000,0.9990209561817085,1.0122652041712783,0.9865412021339367,0.9762516013190019,0.9865412021339366,1.007120403763808,0.9490707413601672,0.9608172000966003,0.8064731878725776,1.0071204037638144,0.9556723996891348,0.9762516013190046,0.12776980835352442,-0.0012604760998295053,-0.0012604760998295053,0.36916515323783267,0.3485859516079625,-0.0012604760998295053,0.837600352219714,0.893934794799521,0.7035771797232201,0.5903915707589396,0.729301181760561,0.7344459821680311,0.5801794206008657,0.9505275992816704,-0.0012604760998295053,0.7653147846128323,0.7756043854277681,0.9042243956144546,0.001516050395868231,0.003884324307638027,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9755267986201717,1.0328444058011488,1.0225548049862094,0.9608172000965987,0.9916860025414099,1.027699605393675,0.004660311746295269,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.989008669761917,1.0071204037638057,1.0431340066160795,0.9813964017264728,0.9711068009115326,1.058568407838486
340000,0.9994287911857417,0.9608172000965995,1.0071204037638073,0.981396401726469,1.01741000457874,0.9916860025414078,0.9517525214951715,0.9968308029488702,0.8373419903173787,0.9813964017264685,0.8990795952069907,1.0174100045787446,0.12977302989389358,-0.0012604760998295053,-0.0012604760998295053,0.4514819597573139,0.37945475405276874,-0.0012604760998295053,0.8379580909586807,0.8939347947995228,0.5698123691290674,0.6212603732037432,0.6984323793157563,0.7601699842053673,0.5929310400340516,0.9248035972443202,-0.0012604760998295053,0.7550251837978975,0.8424867907248458,0.8939347947995184,0.001876842832783191,-0.0012604760998295053,0.0038843243076380142,0.0038843243076380255,-0.0012604760998295053,0.009029124715105565,0.979895341634347,0.9659620005040699,0.9762516013190033,1.0431340066160746,0.9762516013190028,0.9711068009115322,0.005022702896668453,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9899843199307383,1.0019756033563418,0.9968308029488728,0.9659620005040628,0.9968308029488752,0.9813964017264705
350000,0.996514068346739,1.0482788070235436,0.9813964017264719,0.9711068009115325,1.0122652041712807,0.9762516013190048,0.9510050650261297,0.9659620005040599,0.7756043854277714,0.9608172000966021,0.9556723996891309,1.0071204037638049,0.13623130714292583,-0.0012604760998295053,-0.0012604760998295053,0.49778516342452395,0.4257579577199735,-0.0012604760998295053,0.8405950327822462,0.950527599281665,0.6829979780933519,0.569812369129066,0.7241563813530933,0.7498803833904301,0.6070610177707875,0.8836451939845797,-0.0012604760998295053,0.7910387866501726,0.8424867907248419,0.873355593169655,0.0019042153804516796,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380316,-0.0012604760998295053,0.9837733612640026,0.9556723996891354,0.9762516013189989,1.012265204171275,0.9916860025414055,0.9813964017264699,0.0046373832512564064,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9900411081756042,0.9916860025414038,1.0431340066160815,1.0276996053936833,1.0379892062086147,0.9762516013190033
360000,0.9973536136965254,1.0122652041712745,1.0122652041712763,0.9916860025413996,1.0019756033563427,1.0019756033563427,0.949623764831753,0.996830802948872,0.785893986242704,0.9453827988741909,1.0276996053936793,0.9968308029488682,0.14187978823079714,-0.0012604760998295053,-0.0012604760998295053,0.41546835690504125,0.3434411512004955,-0.0012604760998295053,0.8404387965552728,0.9145139964293929,0.6006811715738711,0.590391570758939,0.7344459821680257,0.72930118176056,0.6172985576417934,0.9350931980592567,-0.0012604760998295053,0.7241563813530925,0.8733555931696504,0.9608172000965935,0.0016700628356105245,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380337,0.009029124715105568,-0.0012604760998295053,0.9832466696338057,1.0225548049862099,0.981396401726469,0.9968308029488723,0.9711068009115351,0.9453827988742003,0.00568066918548515,-0.0012604760998295053,0.05018752797484616,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.990068890340822,1.0019756033563427,0.9453827988741959,1.0122652041712787,1.007120403763803,1.0431340066160832
370000,0.9984997289741286,1.037989206208611,1.0019756033563427,1.032844405801139,1.0122652041712716,1.0431340066160775,0.9472346305465636,1.0842924098758238,0.8219075890949766,0.9659620005040621,0.914513996429394,0.9659620005040637,0.1448968763694638,-0.0012604760998295053,-0.0012604760998295053,0.5646675687215987,0.3537307520154309,-0.0012604760998295053,0.8397963489299431,0.9711068009115421,0.6212603732037429,0.5955363711664049,0.7293011817605607,0.7344459821680288,0.6307638451365163,0.8733555931696535,-0.0012604760998295053,0.7344459821680284,0.7653147846128311,0.8836451939845862,0.0021197181811413186,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380255,-0.0012604760998295053,-0.0012604760998295053,0.9856951814910581,0.9916860025414014,1.0019756033563392,0.9865412021339393,0.9556723996891333,1.012265204171279,0.005373562799983165,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.988182433597637,0.9968308029488656,0.9813964017264757,1.0071204037638057,0.9968308029488712,1.0842924098758222
380000,0.9998109346801967,1.0019756033563427,0.9916860025414046,0.9916860025414014,1.0482788070235496,0.9659620005040654,0.9504044030286424,1.0585684078384845,0.7807491858352366,1.037989206208612,0.9299483976517955,0.9659620005040657,0.14633984487685936,-0.0012604760998295053,-0.0012604760998295053,0.466916360979715,0.4514819597573135,-0.0012604760998295053,0.8405812823089345,0.9453827988741942,0.6315499740186767,0.5955363711664037,0.7344459821680293,0.7807491858352381,0.6483321957097796,0.9196587968368531,0.0038843243076380116,0.7498803833904306,0.8527763915397797,0.8836451939845851,0.0025241804583974264,-0.0012604760998295053,0.0038843243076380103,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9886120849540875,0.9608172000965987,1.0276996053936753,1.032844405801147,0.94023799846673,0.9916860025414084,0.005065767764848501,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9911422177142122,1.0071204037638044,1.0328444058011497,1.027699605393681,1.0225548049862139,1.0482788070235491
390000,1.00009256941355,0.9813964017264676,1.0328444058011508,1.0225548049862103,0.9813964017264672,1.022554804986209,0.9477510348006613,0.9608172000965987,0.7293011817605631,0.9402379984667294,0.9556723996891356,0.9453827988742017,0.1547204206243765,-0.0012604760998295053,-0.0012604760998295053,0.4360475585349115,0.4309027581274421,-0.0012604760998295053,0.8417023361326785,0.8836451939845876,0.6366947744261459,0.6109707723888071,0.7344459821680305,0.7395907825754956,0.6627328857845315,0.9145139964293946,-0.0012604760998295053,0.7447355829829628,0.8527763915397776,0.8321971899099105,0.0025635785841803364,0.003884324307638038,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9874420055944294,0.9916860025414075,1.0276996053936793,1.0071204037638095,0.9608172000966013,0.9762516013189994,0.0056891384017104885,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9938314983212473,1.0122652041712699,0.9865412021339346,1.0328444058011486,0.9865412021339401,1.001975603356344
400000,0.9971176249881905,1.0174100045787446,1.043134006616078,1.0276996053936767,0.9556723996891312,0.9968308029488729,0.9492740312363257,1.0071204037638115,0.7653147846128332,0.9813964017264722,0.9248035972443229,0.935093198059262,0.15589089535121928,-0.0012604760998295053,-0.0012604760998295053,0.4566267601647826,0.5183643650543912,-0.0012604760998295053,0.8429727314070096,0.9093691960219217,0.5955363711664042,0.5749571695365344,0.7138667805381571,0.7344459821680271,0.6779585530108306,0.9042243956144554,0.014173925122573034,0.7601699842053672,0.8939347947995224,0.9248035972443285,0.002394254552717788,0.009029124715105568,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9896630780785284,1.0431340066160806,0.950527599281665,1.001975603356338,0.9865412021339417,0.9453827988741944,0.00805809531263249,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9938299667633425,0.9556723996891336,0.929948397651794,0.9813964017264752,0.9608172000966003,0.9659620005040631
410000,0.9981805806367506,1.001975603356341,1.0019756033563394,0.9453827988741926,1.0225548049862119,1.0071204037638062,0.9523652481144164,1.001975603356337,0.7447355829829626,1.0071204037638062,0.945382798874203,0.981396401726474,0.1614065640382357,-0.0012604760998295053,-0.0012604760998295053,0.5080747642394562,0.4411923589423782,-0.0012604760998295053,0.8441395689100842,0.9248035972443261,0.6984323793157564,0.585246770351466,0.6932875789082883,0.7807491858352351,0.6922341413173302,0.9145139964293931,0.014173925122573039,0.7447355829829607,0.8424867907248473,0.8836451939845874,0.0027112330934371044,0.009029124715105578,-0.0012604760998295053,0.009029124715105575,-0.0012604760998295053,-0.0012604760998295053,0.9884118373476598,1.0122652041712774,0.9916860025414084,1.022554804986212,1.0585684078384783,0.9968308029488676,0.006727905034323594,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9951395582908903,0.9968308029488665,0.9402379984667283,1.0431340066160812,1.0122652041712732,1.017410004578741
420000,0.994748668472912,0.965962000504066,1.0071204037638066,0.971106800911534,0.9968308029488743,0.9711068009115357,0.9494051727961329,0.9916860025414025,0.8373419903173758,0.9865412021339393,0.899079595206989,1.0019756033563372,0.16721899271133053,-0.0012604760998295053,-0.0012604760998295053,0.4823507622021208,0.45148195975731525,-0.0012604760998295053,0.8465175878548225,0.8785003935771215,0.6572739760560151,0.6109707723888071,0.7138667805381578,0.6932875789082891,0.7157415131199493,0.9556723996891278,0.02446352593750806,0.7807491858352367,0.8939347947995143,0.9402379984667292,0.001915870095049396,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380368,-0.0012604760998295053,0.9911461635487888,0.9556723996891356,1.032844405801149,0.9865412021339396,0.9865412021339385,1.0482788070235443,0.007789786392035984,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9948000844293301,1.0071204037638086,1.001975603356339,0.9865412021339389,1.0276996053936809,1.0071204037638066
430000,0.9957772690417747,1.017410004578745,0.9762516013190046,1.0174100045787484,0.986541202133942,0.9556723996891318,0.9523540930252596,0.9865412021339375,0.7910387866501704,1.0071204037638113,0.9711068009115351,1.0379892062086091,0.16602306378157525,-0.0012604760998295053,-0.0012604760998295053,0.5029299638319901,0.42061315731250776,-0.0012604760998295053,0.8490631457872287,0.8785003935771226,0.6161155727962717,0.6572739760560178,0.7910387866501712,0.7498803833904308,0.7311282502954447,0.9453827988741965,0.01417392512257304,0.7858939862427038,0.852776391539774,0.914513996429386,0.0023136355157285624,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380034,-0.0012604760998295053,0.003884324307638023,0.9923804149413816,1.0122652041712792,1.0276996053936767,1.0071204037638084,1.0534236074310153,1.0019756033563447,0.006419071403126306,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9939165277319547,1.0122652041712767,1.017410004578746,1.0328444058011472,1.0071204037638073,1.0071204037638035
440000,0.9975247049140648,0.9865412021339389,1.001975603356341,0.9813964017264742,1.0688580086534172,0.9711068009115339,0.9508177405828105,1.0174100045787406,0.8064731878725697,1.0019756033563412,0.9402379984667332,0.8990795952069969,0.1713638168637946,-0.0012604760998295053,-0.0012604760998295053,0.4874955626095875,0.49264036301705294,-0.0012604760998295053,0.8472170502587898,0.919658796836857,0.6264051736112112,0.6212603732037412,0.7395907825754973,0.8013283874651036,0.740426917269825,0.9093691960219242,0.04504272756737825,0.760169984205368,0.8013283874651073,0.8990795952069893,0.0029158680333696663,0.009029124715105554,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9926730162835251,1.0328444058011437,0.9762516013190031,0.9813964017264687,1.0276996053936749,0.9659620005040686,0.008444554727128377,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.992947655801128,1.0174100045787444,0.9350931980592608,0.9916860025414058,0.955672399689133,1.0122652041712772
450000,0.9961544258907239,0.9968308029488743,0.9659620005040657,1.012265204171276,0.9813964017264698,0.9659620005040663,0.950759160103422,0.9608172000965965,0.7395907825754964,1.0225548049862094,0.9299483976517926,0.9659620005040657,0.17438628172813583,-0.0012604760998295053,-0.0012604760998295053,0.5492331674991969,0.4514819597573135,-0.0012604760998295053,0.8491740861313697,0.9350931980592596,0.6521291756485441,0.6006811715738727,0.713866780538157,0.7653147846128324,0.7528119981812657,0.9042243956144604,0.0038843243076380333,0.7910387866501712,0.7704595850203021,0.9453827988741954,0.002631935599971657,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380116,0.014173925122573084,0.9884002040413716,0.996830802948871,1.0019756033563405,0.986541202133942,1.0019756033563418,0.9865412021339316,0.007330394535909771,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9944351576956856,1.0225548049862125,1.0071204037638073,0.9865412021339414,1.0534236074310146,0.9865412021339364
460000,0.9996283823177093,1.0585684078384812,1.0225548049862119,1.0019756033563403,0.9762516013190016,0.9556723996891301,0.9494933272008013,0.9299483976517958,0.7756043854277697,0.9556723996891312,0.9865412021339419,0.9556723996891312,0.1781281143203708,-0.0012604760998295053,-0.0012604760998295053,0.4977851634245203,0.4566267601647809,-0.0012604760998295053,0.850567614883019,0.8887899943920528,0.6521291756485497,0.6366947744261443,0.719011580945625,0.7601699842053637,0.7566683635065676,0.8990795952069871,-0.0012604760998295053,0.7550251837978983,0.8990795952069872,0.9299483976517914,0.0031881485623791706,0.003884324307638045,0.009029124715105528,-0.0012604760998295053,0.009029124715105533,-0.0012604760998295053,0.9908490958890236,1.0122652041712754,1.0122652041712754,1.0276996053936764,1.0328444058011466,1.0379892062086122,0.0069528999746843855,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9959578836991652,1.0019756033563407,1.0174100045787453,0.976251601318999,0.9916860025414023,1.0534236074310186
470000,0.9956446024353265,1.0071204037638068,0.9813964017264701,1.0071204037638049,0.9813964017264711,0.9608172000965939,0.9491817435577862,0.9916860025414034,0.8013283874651093,0.9813964017264685,0.9402379984667303,0.9556723996891328,0.1781364307759995,-0.0012604760998295053,-0.0012604760998295053,0.3640203528303647,0.34344115120049645,-0.0012604760998295053,0.8495132082391053,0.914513996429394,0.6006811715738738,0.5955363711664046,0.7241563813530907,0.6881427785008188,0.7674255410951498,0.8733555931696474,-0.0012604760998295053,0.7756043854277705,0.8219075890949772,0.8836451939845835,0.0032997928138197114,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380264,0.003884324307638028,-0.0012604760998295053,0.9935856216119625,1.0225548049862108,1.027699605393684,1.048278807023547,1.001975603356338,0.9865412021339387,0.0074145227098028395,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9928883148100313,1.007120403763808,1.0328444058011423,1.022554804986211,1.0174100045787442,0.9865412021339361
480000,0.9979600417532053,1.0328444058011483,0.9453827988741969,0.9968308029488717,1.012265204171281,0.9916860025414047,0.9518255765744744,1.0122652041712716,0.8424867907248419,1.0225548049862125,0.976251601319001,0.9711068009115308,0.18280247202994662,-0.0012604760998295053,-0.0012604760998295053,0.6212603732037412,0.26626914508848204,-0.0012604760998295053,0.8531463496388664,0.9556723996891303,0.6675635768709498,0.6264051736112107,0.6984323793157564,0.7138667805381591,0.776798290638061,0.9042243956144569,0.029608326344975535,0.832197189909912,0.8424867907248401,0.8887899943920577,0.00329715072170908,-0.0012604760998295053,0.009029124715105521,-0.0012604760998295053,0.009029124715105545,0.014173925122573063,0.993078874956845,0.9762516013190017,1.0379892062086147,0.9505275992816633,0.9711068009115331,0.9813964017264722,0.00768420593978254,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105545,-0.0012604760998295053,-0.0012604760998295053,0.9935711862168846,1.0379892062086138,1.007120403763808,0.909369196021924,1.0071204037638108,1.022554804986215
490000,0.9961169715889274,0.9865412021339393,0.9145139964293922,1.0019756033563385,0.9711068009115346,1.0328444058011443,0.9524389344817981,1.012265204171276,0.8373419903173747,1.017410004578745,0.8990795952069907,0.9968308029488694,0.18820593641319372,-0.0012604760998295053,-0.0012604760998295053,0.49778516342452117,0.4669163609797159,-0.0012604760998295053,0.8514598435564367,0.878500393577118,0.677853177685885,0.6212603732037435,0.7293011817605577,0.7601699842053671,0.7807424395903365,0.9865412021339393,0.045042727567378364,0.8373419903173775,0.8424867907248443,0.904224395614462,0.0033392608105907774,0.0038843243076380346,0.0038843243076380485,-0.0012604760998295053,0.0038843243076380116,0.009029124715105547,0.9905895949303358,1.0328444058011457,1.0482788070235436,1.0174100045787466,1.0019756033563425,1.0379892062086131,0.008120919610142533,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9940599373004558,1.0276996053936784,0.9711068009115355,0.9505275992816636,0.9865412021339401,0.9453827988741964
500000,0.9964331185791105,1.0482788070235476,0.9608172000965992,1.037989206208613,0.9813964017264685,0.9865412021339379,0.9529853192181644,0.9659620005040636,0.7961835870576365,1.0276996053936776,0.8836451939845876,0.9453827988741904,0.189279671592276,-0.0012604760998295053,-0.0012604760998295053,0.5029299638319878,0.47720596179465186,-0.0012604760998295053,0.8496370301481605,0.9556723996891274,0.6418395748336129,0.6366947744261454,0.7601699842053675,0.7138667805381579,0.7834646259628244,0.9505275992816621,0.1119251328644567,0.7858939862427052,0.791038786650172,0.9711068009115362,0.0032306096259526245,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380116,0.9926436780018119,1.012265204171273,1.0585684078384856,0.9608172000966003,1.0637132082459462,0.9505275992816697,0.007043137340135037,-0.0012604760998295053,-0.0012604760998295053,0.014173925122573022,-0.0012604760998295053,-0.0012604760998295053,0.9948979752074186,0.991686002541401,0.991686002541402,0.9711068009115317,1.0122652041712772,0.9762516013189992
510000,0.9979285092389801,0.976251601319003,1.0174100045787473,0.9711068009115307,1.0071204037638077,1.0379892062086171,0.9521379738966567,0.9762516013190037,0.8116179882800377,0.9711068009115342,0.9196587968368651,1.0071204037638073,0.19254217682542113,-0.0012604760998295053,-0.0012604760998295053,0.4977851634245236,0.5389435666842612,-0.0012604760998295053,0.8561589504908007,0.9299483976517887,0.703577179723224,0.6315499740186779,0.7035771797232184,0.8013283874651098,0.7922803406132463,0.924803597244326,0.18909713897646888,0.7807491858352342,0.8373419903173767,0.8579211919472514,0.0034909282097999477,0.00902912471510554,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105545,0.9893947422212049,0.9505275992816641,0.9505275992816656,0.9608172000966018,0.9505275992816598,1.0174100045787444,0.007267185337364082,-0.0012604760998295053,-0.0012604760998295053,0.014173925122573008,-0.0012604760998295053,-0.0012604760998295053,0.9948370880117071,0.9916860025414058,1.0174100045787426,1.0174100045787455,0.9659620005040678,0.9762516013190021
520000,0.9974381702182944,1.0431340066160764,0.9865412021339346,1.0431340066160761,1.048278807023551,0.9916860025414046,0.952971118063985,0.955672399689128,0.7910387866501704,0.9813964017264698,0.8990795952069904,0.9762516013190013,0.19655191154488816,-0.0012604760998295053,-0.0012604760998295053,0.6058259719813395,0.42061315731250803,-0.0012604760998295053,0.8554063696419857,0.9711068009115342,0.6366947744261451,0.6418395748336135,0.7395907825754947,0.7035771797232228,0.8014923856566285,0.8527763915397758,0.40003395568263933,0.7498803833904277,0.8424867907248408,0.8990795952069915,0.004185671352168378,0.014173925122573058,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9927815264353073,1.0276996053936753,0.945382798874193,1.0482788070235458,1.012265204171275,1.0328444058011481,0.008650791705600146,-0.0012604760998295053,-0.0012604760998295053,0.014173925122573058,-0.0012604760998295053,-0.0012604760998295053,0.9978910152171454,1.0534236074310175,0.9608172000965999,1.0019756033563405,1.053423607431016,0.9916860025414037
530000,0.9991951320731199,1.0019756033563363,1.05856840783848,0.9659620005040686,0.9968308029488714,0.9968308029488764,0.953892921150114,1.007120403763807,0.7756043854277659,0.960817200096596,0.93509319805926,0.971106800911536,0.19795196745019786,-0.0012604760998295053,-0.0012604760998295053,0.5595227683141302,0.4977851634245203,-0.0012604760998295053,0.8556186525679409,0.9608172000965978,0.6675635768709488,0.6109707723888068,0.6829979780933519,0.698432379315755,0.8066169090788817,0.8939347947995225,0.6572739760560135,0.7961835870576389,0.8219075890949783,0.8990795952069908,0.004278201388651744,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.01417392512257309,-0.0012604760998295053,0.9944231792149005,0.9968308029488752,0.9762516013189981,1.0328444058011517,1.0122652041712756,1.001975603356339,0.008277909587340666,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380034,-0.0012604760998295053,-0.0012604760998295053,0.9983394300502969,1.0225548049862103,1.0379892062086107,0.9813964017264699,0.9350931980592577,1.0225548049862125
540000,0.9979819481925146,0.9916860025414098,1.001975603356339,1.0225548049862103,1.0174100045787444,1.012265204171274,0.9535536269274494,0.9711068009115355,0.7293011817605625,1.0122652041712745,0.9865412021339358,1.0019756033563376,0.20130883939205424,-0.0012604760998295053,-0.0012604760998295053,0.5080747642394573,0.5183643650543914,-0.0012604760998295053,0.8562010079868989,0.9042243956144549,0.6469843752410808,0.6469843752410807,0.7704595850203013,0.7601699842053652,0.8082860421724477,0.8939347947995204,0.6881427785008183,0.7498803833904292,0.8990795952069878,0.9350931980592577,0.0046367927051299326,0.003884324307638031,0.009029124715105545,0.00388432430763803,0.003884324307638008,0.003884324307638035,0.9908792698833363,0.9556723996891304,0.9968308029488696,0.9608172000965983,0.9711068009115353,1.0225548049862125,0.009878038432524244,-0.0012604760998295053,0.00388432430763803,0.0038843243076380324,-0.0012604760998295053,-0.0012604760998295053,0.9975528323199647,1.0174100045787418,1.0225548049862123,1.0328444058011461,1.0174100045787495,1.048278807023551
550000,0.9964647248345001,1.0276996053936773,1.0328444058011446,0.9916860025414046,1.0019756033563427,1.00712040376381,0.9551383437890341,0.9196587968368637,0.7756043854277686,0.9762516013190043,0.955672399689136,0.9453827988741951,0.20303039701908396,-0.0012604760998295053,-0.0012604760998295053,0.5440883670917268,0.49264036301705083,-0.0012604760998295053,0.8579133595497694,1.012265204171278,0.6624187764634824,0.5955363711664055,0.7087219801306904,0.7293011817605606,0.80944258771311,0.9299483976517933,0.6984323793157531,0.729301181760561,0.8064731878725706,0.9453827988741936,0.0052919698768339055,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105571,0.009029124715105556,-0.0012604760998295053,0.9937867571651627,1.0122652041712745,1.0637132082459484,1.022554804986209,1.0122652041712763,1.0276996053936776,0.010093428872486989,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9952327144704912,1.0328444058011446,1.0482788070235465,1.0482788070235443,1.02255480498621,0.9865412021339355
560000,0.9969808313505564,0.9505275992816618,1.0071204037638082,1.0585684078384814,1.0276996053936762,1.0071204037638037,0.9570987572744246,1.0688580086534172,0.7293011817605602,0.9608172000965942,0.9299483976517965,1.0482788070235525,0.2057909616084859,-0.0012604760998295053,-0.0012604760998295053,0.5132195646469225,0.5132195646469228,-0.0012604760998295053,0.8559999638433037,0.9145139964293935,0.62126037320374,0.6675635768709482,0.6829979780933509,0.6572739760560139,0.814477569035344,0.9453827988741977,0.7395907825754934,0.868210792762182,0.857921191947247,0.9042243956144578,0.0056672108764946735,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105582,0.009029124715105565,-0.0012604760998295053,0.9899887819853604,1.0225548049862114,0.9711068009115355,0.9711068009115321,1.012265204171274,1.0379892062086158,0.010264401831512327,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9948147830639474,0.9968308029488685,0.971106800911541,1.0482788070235467,1.0328444058011474,1.0276996053936767
570000,0.9994518802007947,0.95567239968913,1.0174100045787449,0.9659620005040737,1.0791476094683519,0.996830802948869,0.9524832885294572,0.940237998466728,0.8064731878725729,0.9813964017264699,1.0174100045787426,0.9865412021339376,0.20937208134045462,-0.0012604760998295053,-0.0012604760998295053,0.5543779679066619,0.4566267601647801,-0.0012604760998295053,0.8601615247027974,0.9813964017264742,0.6572739760560151,0.5492331674991934,0.672708377278416,0.734445982168027,0.8187614549009917,0.9556723996891362,0.739590782575495,0.8476315911323085,0.9042243956144593,0.883645193984588,0.0064692532747774026,-0.0012604760998295053,0.003884324307638037,-0.0012604760998295053,0.019318725530040555,0.003884324307638031,0.993516937253853,1.0122652041712727,0.9659620005040683,0.9865412021339351,1.0740028090608842,0.9608172000965921,0.009284034562211605,-0.0012604760998295053,0.009029124715105571,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9995536502539895,0.945382798874198,1.0174100045787444,1.0071204037638075,1.0328444058011461,1.0071204037638102
580000,0.9971271924951879,0.9711068009115339,1.0431340066160855,1.0534236074310146,1.0071204037638075,0.991686002541402,0.9542656173042474,1.0482788070235423,0.7910387866501715,0.9865412021339384,0.9865412021339346,0.9659620005040669,0.2113180321487923,-0.0012604760998295053,-0.0012604760998295053,0.5749571695365358,0.45662676016478176,-0.0012604760998295053,0.8577649362169923,0.9711068009115371,0.5595227683141296,0.6315499740186785,0.7344459821680277,0.765314784612834,0.8205172455742694,0.9196587968368564,0.7961835870576381,0.7910387866501718,0.8321971899099131,0.8939347947995175,0.006353961364869982,0.003884324307638005,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105585,-0.0012604760998295053,0.9893649792357517,0.9916860025414046,0.9711068009115342,1.0071204037638049,1.0071204037638064,0.8887899943920486,0.008779705484796703,-0.0012604760998295053,0.02960832634497562,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9963787081613005,1.017410004578743,1.0637132082459495,1.0482788070235496,1.0019756033563385,1.0225548049862099
590000,0.9984969705721138,1.0071204037638066,1.0379892062086136,1.0225548049862072,0.929948397651792,0.9659620005040654,0.9555182168503927,0.9865412021339344,0.7910387866501699,0.929948397651796,0.9916860025414026,0.9453827988741977,0.2138612008907895,-0.0012604760998295053,-0.0012604760998295053,0.6109707723888054,0.5389435666842626,-0.0012604760998295053,0.8587857956491787,0.9196587968368624,0.6418395748336143,0.6161155727962705,0.7601699842053657,0.6366947744261471,0.8211222570295592,0.95567239968913,0.7087219801306911,0.7756043854277684,0.8579211919472515,0.8990795952069915,0.007007763879031946,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380337,-0.0012604760998295053,-0.0012604760998295053,0.9917466872129498,0.9968308029488719,0.9813964017264714,1.0328444058011472,1.022554804986219,1.0019756033563323,0.009501391099053017,-0.0012604760998295053,0.019318725530040562,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9972803476247648,0.9762516013190002,1.0791476094683539,0.9968308029488738,1.074002809060887,0.9659620005040696
600000,0.9984153831979651,0.9916860025414029,1.0071204037638148,0.9608172000965963,1.0328444058011441,1.0122652041712779,0.9542284662515867,1.0276996053936778,0.7910387866501679,1.0071204037638093,0.9402379984667301,0.9042243956144589,0.21362427852077728,-0.0012604760998295053,-0.0012604760998295053,0.47720596179464947,0.472061161387185,-0.0012604760998295053,0.8611279839390598,0.9813964017264669,0.6109707723888081,0.621260373203742,0.6829979780933509,0.7807491858352344,0.8297284214980658,0.940237998466728,0.7756043854277677,0.7293011817605595,0.8527763915397818,0.8990795952069907,0.008896609173613212,-0.0012604760998295053,0.0038843243076380103,-0.0012604760998295053,0.003884324307638028,-0.0012604760998295053,0.9931790311919231,1.0174100045787424,0.9608172000965983,1.0071204037638049,1.0019756033563416,0.9556723996891326,0.012380418591256315,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9965862003774792,1.0379892062086142,0.9968308029488747,0.9916860025414111,1.0585684078384823,0.9916860025414046
610000,0.9946423879544716,1.0894372102832905,0.9865412021339403,1.0379892062086107,1.027699605393679,1.0379892062086145,0.9548530566945075,1.0791476094683528,0.7961835870576367,0.9505275992816622,0.914513996429394,0.9453827988741969,0.21808612100667937,-0.0012604760998295053,-0.0012604760998295053,0.5543779679066634,0.5543779679066634,-0.0012604760998295053,0.8601897353598345,0.9762516013190062,0.6212603732037439,0.6161155727962725,0.7293011817605618,0.6984323793157554,0.83126371884429,0.8682107927621832,0.765314784612831,0.7961835870576394,0.8476315911323129,0.9453827988741995,0.008082851287379228,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105582,-0.0012604760998295053,-0.0012604760998295053,0.9931619214621441,1.0225548049862128,0.9608172000965963,0.9968308029488756,1.0328444058011417,1.0328444058011506,0.011978521942543752,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9969215547353388,0.9916860025414019,0.971106800911533,0.9556723996891348,1.0174100045787418,0.9865412021339399
620000,0.9971527144454823,0.9813964017264685,1.0379892062086107,0.9762516013190062,1.0225548049862132,0.981396401726474,0.955439440490635,1.0174100045787426,0.7961835870576374,0.9505275992816653,0.8887899943920498,0.9762516013190042,0.21941692735118765,-0.0012604760998295053,-0.0012604760998295053,0.5595227683141295,0.4720611613871827,-0.0012604760998295053,0.858774948938849,0.9762516013189992,0.6778531776858877,0.6058259719813398,0.8116179882800415,0.6366947744261466,0.835403438138917,0.9453827988742005,0.8219075890949811,0.8064731878725742,0.8116179882800406,0.9248035972443299,0.009823076643941104,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380324,0.0038843243076380402,0.01417392512257305,0.9918003026599167,1.0122652041712763,0.9659620005040703,1.0534236074310148,1.0225548049862132,0.9813964017264639,0.012272296019755316,0.0038843243076380255,0.02446352593750831,0.009029124715105533,-0.0012604760998295053,-0.0012604760998295053,0.9985601959590611,0.9453827988741951,1.0071204037638088,1.0276996053936802,0.9916860025414028,1.0276996053936769
630000,1.0005456093813043,0.9968308029488726,0.9762516013190021,0.9762516013190028,0.9865412021339399,0.9968308029488737,0.9544938820027454,1.037989206208613,0.7447355829829624,1.0276996053936767,0.8785003935771171,0.955672399689129,0.22002140354319194,-0.0012604760998295053,-0.0012604760998295053,0.5646675687215968,0.44633715934984525,-0.0012604760998295053,0.8625378836949545,0.9248035972443281,0.6212603732037416,0.6881427785008206,0.6778531776858842,0.7293011817605615,0.8354155091397434,0.9659620005040704,0.7653147846128319,0.8116179882800433,0.888789994392053,0.9350931980592633,0.009859010389735176,-0.0012604760998295053,0.01417392512257299,0.0038843243076380402,-0.0012604760998295053,-0.0012604760998295053,0.9934056836035032,0.9505275992816606,1.0225548049862112,0.9711068009115358,0.996830802948871,1.0328444058011506,0.012451702721978115,-0.0012604760998295053,0.009029124715105521,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9975507519041444,1.0276996053936802,0.9608172000966018,1.017410004578741,0.9659620005040678,0.9916860025414078
640000,0.998311483378309,1.0122652041712814,1.0225548049862123,0.991686002541402,0.991686002541406,0.9505275992816651,0.9534438857264717,0.9968308029488753,0.7498803833904297,1.0071204037638049,1.0379892062086125,0.9711068009115325,0.22017095992691046,-0.0012604760998295053,-0.0012604760998295053,0.5337987662767947,0.5389435666842618,-0.0012604760998295053,0.8609469742542072,0.8990795952069942,0.6366947744261428,0.595536371166406,0.6727083772784175,0.7395907825754934,0.837727025168255,0.965962000504073,0.7601699842053664,0.7447355829829625,0.8887899943920522,0.9711068009115312,0.0110926638937673,-0.0012604760998295053,0.01931872553004063,0.009029124715105516,-0.0012604760998295053,-0.0012604760998295053,0.9910584028271963,1.037989206208613,0.9762516013189975,1.058568407838482,1.0174100045787433,1.0225548049862159,0.01244286185965885,-0.0012604760998295053,0.039897927159910744,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9939664157315753,0.981396401726471,0.9916860025414029,1.0071204037638115,1.017410004578743,0.9762516013190021
650000,0.9982778531065677,1.0276996053936784,0.9762516013190039,0.9813964017264685,0.9711068009115399,1.0225548049862125,0.9533924583618625,1.0225548049862112,0.7858939862427012,0.9196587968368608,0.9762516013189994,0.9145139964293911,0.22090895104585076,-0.0012604760998295053,-0.0012604760998295053,0.5852467703514701,0.5029299638319874,-0.0012604760998295053,0.8614852386606578,0.9556723996891303,0.6778531776858872,0.6264051736112103,0.6829979780933553,0.7498803833904296,0.840157327919493,0.9196587968368617,0.8116179882800436,0.8013283874651053,0.8476315911323055,0.9145139964293937,0.014364029933238083,0.003884324307638027,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380142,0.0141739251225731,0.9918810031032566,1.0585684078384803,1.0276996053936711,0.9196587968368576,0.9659620005040666,1.0122652041712719,0.013251009243723681,-0.0012604760998295053,0.07076672960471588,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9954803938740815,1.0637132082459515,1.0328444058011417,1.0379892062086171,0.9968308029488737,1.0174100045787458
660000,0.9981805315213499,1.001975603356337,0.991686002541407,1.043134006616082,0.9556723996891318,0.9968308029488708,0.9553953141890611,1.048278807023546,0.7704595850203044,0.914513996429394,0.95567239968913,0.9402379984667341,0.2259568169573045,-0.0012604760998295053,-0.0012604760998295053,0.5852467703514684,0.5852467703514682,-0.0012604760998295053,0.859618447126607,0.9505275992816653,0.6315499740186771,0.5955363711664041,0.6932875789082873,0.713866780538158,0.840635629982492,0.9248035972443276,0.7807491858352356,0.7293011817605609,0.8887899943920519,0.9453827988742006,0.016866491595692416,-0.0012604760998295053,0.0038843243076380463,0.0038843243076380333,0.01417392512257305,-0.0012604760998295053,0.995794549577344,1.0071204037638066,0.9968308029488756,0.9865412021339401,0.9916860025414067,1.0276996053936858,0.012475518216951333,-0.0012604760998295053,0.06047712878978096,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105528,0.9960577195977786,0.9916860025414028,0.9916860025414012,0.9762516013189998,1.0225548049862132,1.0019756033563394
670000,0.9986799255606325,0.9453827988741953,1.094582010690751,1.0071204037638113,0.9762516013189976,1.0225548049862125,0.9537055866739172,0.9608172000966053,0.7858939862427058,1.0482788070235491,0.9608172000965969,1.0071204037638106,0.22537312379604896,-0.0012604760998295053,-0.0012604760998295053,0.5595227683141308,0.5080747642394569,-0.0012604760998295053,0.8606972189046361,0.9711068009115355,0.6778531776858836,0.6006811715738711,0.6881427785008173,0.734445982168027,0.840911305320581,0.9196587968368594,0.7344459821680253,0.7961835870576367,0.873355593169641,0.9042243956144574,0.01834896268275059,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380324,0.01417392512257302,0.014173925122572994,0.9959041891064561,1.0276996053936793,1.0019756033563423,0.955672399689128,1.0276996053936769,1.0122652041712754,0.013143163944957037,-0.0012604760998295053,0.01931872553004061,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380346,0.9938586854929605,0.9813964017264666,0.9762516013189985,1.0379892062086116,0.9762516013190042,1.0225548049862119
680000,0.9987350231973796,1.0122652041712805,0.9865412021339405,0.9916860025414049,0.9865412021339349,0.9659620005040636,0.9528407170756884,1.0122652041712739,0.7756043854277692,0.9865412021339416,0.9350931980592624,0.945382798874198,0.2271947360427012,-0.0012604760998295053,-0.0012604760998295053,0.5698123691290663,0.49778516342452045,-0.0012604760998295053,0.8629347544016523,0.9145139964293933,0.6829979780933543,0.6161155727962757,0.7498803833904284,0.7550251837978972,0.8436566020048449,0.914513996429389,0.7756043854277646,0.8373419903173726,0.85277639153978,0.9248035972443269,0.01909525859401411,-0.0012604760998295053,0.014173925122573077,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9941061561856352,1.007120403763806,0.9762516013190062,1.0122652041712792,0.9865412021339405,0.9350931980592617,0.014066209561930585,-0.0012604760998295053,0.045042727567378364,-0.0012604760998295053,-0.0012604760998295053,0.03989792715991077,0.9962550380416875,0.9865412021339384,1.0019756033563398,0.9093691960219235,0.9865412021339361,1.043134006616083
690000,0.9988672518906441,1.0122652041712754,0.9711068009115398,1.0071204037638082,0.9762516013189989,1.0122652041712776,0.9568225086537342,0.960817200096604,0.7653147846128352,1.0122652041712747,0.8733555931696497,1.0122652041712739,0.22933430669191346,-0.0012604760998295053,-0.0012604760998295053,0.5749571695365306,0.4720611613871833,-0.0012604760998295053,0.8663244641887153,0.9556723996891309,0.6984323793157559,0.6366947744261484,0.7138667805381589,0.7190115809456243,0.8473248874433784,0.8579211919472486,0.7344459821680284,0.7601699842053682,0.8579211919472453,0.9865412021339401,0.023021714613881795,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380142,-0.0012604760998295053,0.9959240392502028,0.9453827988741973,0.9505275992816612,0.9299483976517955,1.0276996053936802,1.0431340066160837,0.015256928326062964,-0.0012604760998295053,0.06562192919724831,-0.0012604760998295053,-0.0012604760998295053,0.019318725530040638,0.9968705754143161,1.001975603356342,1.0637132082459473,1.0122652041712714,0.9916860025414064,1.0122652041712772
700000,0.9974443126845459,0.9916860025414008,1.0482788070235483,1.0431340066160848,0.9608172000966018,0.9813964017264699,0.9530415041944245,1.0276996053936773,0.8116179882800397,0.9865412021339387,0.919658796836859,1.022554804986212,0.23014135718957257,-0.0012604760998295053,-0.0012604760998295053,0.5543779679066643,0.5132195646469213,-0.0012604760998295053,0.8663949773964119,0.9659620005040649,0.6212603732037438,0.6727083772784165,0.7498803833904306,0.7395907825754947,0.8501786787540013,0.9145139964293894,0.801328387465109,0.7344459821680284,0.8373419903173738,0.9505275992816682,0.026546062742267954,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9908709891189471,1.0379892062086138,0.9865412021339379,1.017410004578743,0.9916860025414057,0.9865412021339396,0.017064869064892102,-0.0012604760998295053,0.045042727567378406,-0.0012604760998295053,-0.0012604760998295053,0.04504272756737833,0.9985923067143887,0.9865412021339348,1.027699605393677,1.0328444058011472,0.9916860025414026,1.032844405801147
710000,0.9971449590545265,1.0534236074310137,1.0225548049862094,1.0482788070235483,1.0482788070235465,1.0379892062086102,0.9557195346306628,0.9813964017264653,0.6984323793157572,0.9299483976517956,0.9299483976517924,1.022554804986208,0.23429180224697457,-0.0012604760998295053,-0.0012604760998295053,0.6264051736112115,0.5801019699440005,-0.0012604760998295053,0.8638054453324743,0.9350931980592617,0.6624187764634815,0.6109707723888063,0.6675635768709492,0.7601699842053637,0.8542536258213411,0.8990795952069874,0.7704595850202992,0.8167627886875097,0.801328387465108,0.8887899943920542,0.030943323293236458,0.003884324307638039,-0.0012604760998295053,-0.0012604760998295053,0.00902912471510556,0.009029124715105565,0.9924314583519905,0.9813964017264694,1.0019756033563452,0.9556723996891339,0.9659620005040669,0.9813964017264731,0.017130074711411935,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.019318725530040562,0.9956364508327437,1.0225548049862094,0.9813964017264669,0.9916860025414046,0.9608172000966019,0.9608172000966003
720000,0.9987052040460669,1.017410004578746,0.9505275992816603,1.0019756033563427,1.0174100045787442,0.9402379984667276,0.9550538977700432,0.9350931980592668,0.8013283874651067,1.001975603356339,0.9196587968368614,0.9402379984667286,0.23483436531994037,-0.0012604760998295053,-0.0012604760998295053,0.5235091654618589,0.5389435666842617,-0.0012604760998295053,0.8631248653640097,0.9916860025414025,0.6366947744261432,0.6469843752410789,0.7704595850202994,0.8270523895024454,0.8573536115981537,0.8836451939845831,0.8630659923547203,0.7035771797232215,0.8476315911323111,0.9916860025414032,0.03388879154925827,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105565,0.003884324307638038,-0.0012604760998295053,0.992233763242359,1.0585684078384783,0.9916860025414008,0.9762516013190025,1.0071204037638033,1.0122652041712754,0.017281538296405764,-0.0012604760998295053,0.045042727567378336,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.997411875780798,1.0071204037637995,0.9556723996891359,1.017410004578744,0.9762516013189981,0.9968308029488737
730000,0.9983622732184679,0.9916860025414058,1.0019756033563432,0.9813964017264696,0.9968308029488735,1.017410004578743,0.9583905803833924,1.0225548049862152,0.8013283874651047,0.9505275992816644,0.9762516013190057,0.9453827988742008,0.23837657853313357,-0.0012604760998295053,-0.0012604760998295053,0.5440883670917271,0.5646675687215968,-0.0012604760998295053,0.8663460083199931,0.9865412021339375,0.5852467703514692,0.6624187764634842,0.7087219801306917,0.8116179882800407,0.8599130341867184,0.8785003935771172,0.7550251837978974,0.7858939862427008,0.8527763915397785,0.8939347947995195,0.03992647559842026,-0.0012604760998295053,0.0038843243076380346,0.0038843243076380255,0.0038843243076380303,-0.0012604760998295053,0.993411271266467,1.0637132082459475,0.9659620005040627,0.9711068009115378,0.9556723996891285,1.0431340066160801,0.01650108307518038,-0.0012604760998295053,0.05018752797484595,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9954240960447762,1.0122652041712763,0.9762516013190057,1.0328444058011452,0.9916860025414019,1.001975603356344
740000,0.9959670453968963,0.9865412021339344,1.0276996053936802,0.9813964017264726,0.9711068009115333,0.9916860025414055,0.9557390304309246,1.0174100045787415,0.8064731878725754,0.9659620005040658,0.9505275992816642,0.9248035972443265,0.23948637393589858,-0.0012604760998295053,-0.0012604760998295053,0.5646675687215992,0.4823507622021176,-0.0012604760998295053,0.8654957017446426,0.9865412021339349,0.6932875789082872,0.6109707723888063,0.7704595850203014,0.7190115809456231,0.8658953294461509,1.0019756033563398,0.7807491858352358,0.7756043854277695,0.8270523895024434,0.9402379984667283,0.046081073773180575,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638027,0.993427937355365,1.0482788070235447,1.0122652041712785,1.0637132082459446,1.027699605393677,1.017410004578744,0.01875200969335983,-0.0012604760998295053,0.07076672960471596,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9970799328373308,0.9659620005040667,1.0379892062086118,0.9505275992816663,1.032844405801149,0.971106800911534
750000,0.9978523390526015,1.0019756033563425,1.037989206208607,1.0328444058011468,1.0379892062086156,1.0225548049862114,0.955887848521444,1.0328444058011477,0.7293011817605614,1.0276996053936758,0.9762516013190033,0.9968308029488729,0.24053134777402288,-0.0012604760998295053,-0.0012604760998295053,0.5389435666842619,0.4206131573125075,-0.0012604760998295053,0.8663112500592831,0.9659620005040637,0.6572739760560148,0.5801019699440026,0.6881427785008202,0.7601699842053644,0.8656758657470567,0.9042243956144566,0.7961835870576383,0.7447355829829629,0.8167627886875056,0.8785003935771148,0.05286018790072813,-0.0012604760998295053,0.019318725530040534,0.009029124715105525,-0.0012604760998295053,0.009029124715105521,0.9911584476873516,1.0122652041712772,1.0122652041712745,0.9711068009115366,0.9968308029488697,0.9916860025414098,0.019045372845748056,-0.0012604760998295053,0.09134593123458672,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9941041850375553,0.9505275992816639,0.971106800911536,1.001975603356346,1.0225548049862094,0.9762516013189984
760000,1.0009715622769235,1.0328444058011457,1.0174100045787458,0.9916860025414075,1.0276996053936778,0.9762516013190019,0.9584376845987798,1.0225548049862099,0.7293011817605612,0.9762516013189958,0.899079595206993,0.986541202133939,0.24331390491830748,-0.0012604760998295053,-0.0012604760998295053,0.5543779679066626,0.5183643650543922,-0.0012604760998295053,0.8647963160459491,1.0071204037638073,0.68299797809335,0.631549974018679,0.6932875789082891,0.7498803833904286,0.8647089346751082,0.9711068009115351,0.7910387866501707,0.7961835870576393,0.8270523895024451,0.955672399689133,0.05740913703277112,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638023,0.00902912471510557,0.9930936755042176,0.9659620005040646,0.9762516013189987,1.043134006616084,1.0276996053936756,1.0379892062086136,0.018580084914495917,-0.0012604760998295053,0.029608326344975622,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.998015290193672,0.9505275992816683,1.0688580086534158,1.001975603356342,1.017410004578744,0.9659620005040692
770000,0.9969487078191313,0.9865412021339376,0.9608172000966021,0.996830802948876,1.0482788070235476,1.0225548049862156,0.9552559749651062,0.9813964017264701,0.7653147846128352,1.0328444058011497,0.9505275992816622,0.9659620005040654,0.24618388849402628,-0.0012604760998295053,-0.0012604760998295053,0.5440883670917281,0.5698123691290657,-0.0012604760998295053,0.8672315605544055,0.9299483976517938,0.68814277850082,0.6469843752410815,0.7087219801306901,0.7704595850202982,0.8687480429964688,0.935093198059264,0.7961835870576394,0.7447355829829628,0.8527763915397808,0.9299483976517935,0.06618004663952345,-0.0012604760998295053,0.02960832634497562,0.0038843243076380346,0.00902912471510554,-0.0012604760998295053,0.995980646002959,0.9505275992816633,1.0019756033563372,0.9453827988741945,1.0637132082459477,1.012265204171273,0.01821915901741904,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9965294514446841,0.9402379984667285,0.9711068009115351,1.0122652041712765,0.9762516013190035,0.9762516013190043
780000,0.9982270028517053,1.0122652041712707,0.9711068009115337,0.9762516013189996,1.0122652041712765,0.9813964017264721,0.9565007575285948,1.027699605393678,0.8167627886875086,0.9711068009115357,0.9453827988742001,0.9299483976517953,0.24785237738489513,-0.0012604760998295053,-0.0012604760998295053,0.6161155727962744,0.5492331674991975,-0.0012604760998295053,0.8671231488081226,0.9762516013190025,0.6932875789082859,0.5543779679066648,0.7138667805381562,0.7756043854277693,0.8692196142296179,0.9350931980592614,0.7961835870576376,0.7910387866501734,0.9196587968368574,0.9093691960219275,0.07336914330447657,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.01417392512257309,-0.0012604760998295053,0.9945437648293052,1.0328444058011435,0.9556723996891333,0.9865412021339384,1.0122652041712779,0.9968308029488734,0.019633990296301137,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9957836871537737,1.0174100045787444,1.0534236074310124,1.0019756033563405,1.0174100045787504,1.012265204171278
790000,0.9963989143907365,0.9813964017264685,1.0174100045787446,0.9968308029488719,0.9711068009115339,1.0431340066160761,0.9577749364664133,1.0174100045787453,0.806473187872575,0.9813964017264725,0.9968308029488756,0.9196587968368614,0.24779353738131435,-0.0012604760998295053,-0.0012604760998295053,0.5852467703514682,0.5595227683141325,-0.0012604760998295053,0.8677120841902568,0.945382798874193,0.6624187764634832,0.5903915707589362,0.7241563813530917,0.6881427785008173,0.8734708013328166,0.9608172000965987,0.7961835870576374,0.7756043854277699,0.8682107927621874,0.9762516013190069,0.0804545797306435,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105554,0.9932724807952745,1.0637132082459457,1.0379892062086167,0.9711068009115348,1.0071204037638102,1.0328444058011488,0.022253909451385993,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9970144125208718,0.9916860025414029,1.0276996053936733,0.9968308029488729,1.0328444058011468,1.001975603356339
800000,0.995983375425977,1.0276996053936813,1.0071204037638108,0.9762516013190033,0.9968308029488796,0.9968308029488717,0.9547594427862598,0.9968308029488732,0.8167627886875097,1.0688580086534198,0.9196587968368594,0.9711068009115367,0.25082201177317687,-0.0012604760998295053,-0.0012604760998295053,0.5698123691290672,0.5903915707589376,-0.0012604760998295053,0.8632161002493178,0.909369196021924,0.6829979780933528,0.5955363711664059,0.7190115809456259,0.7293011817605607,0.8764560448922782,0.9402379984667253,0.7344459821680278,0.7858939862427028,0.8682107927621835,0.9350931980592594,0.0856120358958246,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380155,-0.0012604760998295053,0.019318725530040645,0.992119402009711,1.0379892062086111,0.9916860025414078,0.9916860025414007,0.976251601319004,1.0328444058011421,0.02208226449627891,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.997942924494805,0.9299483976517955,1.0328444058011517,1.0122652041712754,0.996830802948877,1.0276996053936827
810000,0.9956044518016401,0.9968308029488702,0.9916860025414019,0.9505275992816622,0.9711068009115339,1.0225548049862132,0.9574306156005961,1.0276996053936742,0.8219075890949774,1.03798920620861,0.9556723996891312,0.9813964017264684,0.25142522118468535,-0.0012604760998295053,-0.0012604760998295053,0.5801019699440048,0.6161155727962723,-0.0012604760998295053,0.8638975964458312,0.9659620005040662,0.6315499740186771,0.6418395748336108,0.7293011817605597,0.7138667805381562,0.8777011392039902,0.8836451939845872,0.7807491858352368,0.7704595850202991,0.8321971899099104,0.9145139964293901,0.0902096506005598,-0.0012604760998295053,0.0038843243076380103,0.0038843243076380324,-0.0012604760998295053,-0.0012604760998295053,0.9941181583440808,1.027699605393674,1.007120403763809,0.9968308029488687,0.9865412021339378,1.007120403763802,0.023573691166019654,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9962211435163559,0.9968308029488719,0.996830802948872,0.9659620005040648,0.976251601319003,0.9711068009115319
820000,0.9970887149282178,0.9248035972443244,0.9813964017264655,0.9659620005040648,1.0328444058011437,0.971106800911534,0.9576681587271572,1.0174100045787429,0.7807491858352384,1.0174100045787429,0.9659620005040677,0.9659620005040637,0.25177249098300114,-0.0012604760998295053,-0.0012604760998295053,0.6006811715738719,0.6006811715738714,-0.0012604760998295053,0.8685277267624734,0.9299483976517915,0.6881427785008202,0.631549974018679,0.7241563813530938,0.7601699842053666,0.8786259029589982,0.9299483976517919,0.847631591132315,0.8270523895024443,0.8579211919472531,0.9093691960219255,0.09463934613117164,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380142,0.993769696001848,1.0328444058011412,0.9916860025414067,1.053423607431011,0.9505275992816653,1.037989206208614,0.025531679113306446,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9973408153908976,1.0071204037638122,0.9762516013190033,1.0431340066160821,0.9916860025414088,0.9916860025414002
830000,0.9962745857503137,0.9968308029488732,0.9916860025414037,0.9968308029488675,1.012265204171277,1.0122652041712765,0.9515531263188833,1.0276996053936798,0.7447355829829628,0.9865412021339378,0.9196587968368644,0.9350931980592626,0.25014908326416824,-0.0012604760998295053,-0.0012604760998295053,0.5595227683141338,0.5337987662767941,-0.0012604760998295053,0.8685723966878173,1.0431340066160821,0.7241563813530955,0.6572739760560156,0.7138667805381576,0.7550251837978971,0.8806668028723101,0.9813964017264684,0.7961835870576393,0.7498803833904294,0.8219075890949795,0.9505275992816622,0.09937167657356577,-0.0012604760998295053,-0.0012604760998295053,0.00902912471510557,-0.0012604760998295053,0.003884324307638005,0.9966522902389708,0.9865412021339376,0.9659620005040671,1.0534236074310126,0.9968308029488756,1.032844405801147,0.02374276971481031,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.019318725530040583,0.9980778345944848,0.9916860025414057,0.9711068009115363,0.9402379984667297,1.0225548049862068,0.9453827988741986
840000,0.9983652999137894,1.0534236074310146,1.068858008653418,1.0019756033563425,0.9608172000966012,0.9711068009115307,0.956893431575955,0.9505275992816598,0.7653147846128336,1.084292409875822,0.9350931980592568,0.9608172000965968,0.25305500454429714,-0.0012604760998295053,-0.0012604760998295053,0.6058259719813398,0.5646675687216008,-0.0012604760998295053,0.8674577819607159,0.935093198059264,0.7035771797232244,0.6315499740186784,0.7241563813530939,0.7653147846128334,0.8837344827685178,0.9659620005040642,0.785893986242706,0.7601699842053662,0.8682107927621794,0.8836451939845892,0.10410924135609699,-0.0012604760998295053,0.009029124715105537,0.0038843243076380368,0.003884324307638038,-0.0012604760998295053,0.9944146389241759,1.0379892062086102,1.0637132082459462,0.9865412021339408,1.063713208245946,0.9813964017264685,0.023749927733301073,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.995854677761506,0.9505275992816618,1.0688580086534147,1.0071204037638086,1.0482788070235456,0.9711068009115363
850000,0.9999774250365515,1.0071204037638102,0.9762516013189994,1.032844405801146,1.048278807023548,1.0174100045787453,0.9572990812758004,1.0379892062086082,0.744735582982964,0.9762516013189962,0.9248035972443276,1.0225548049862128,0.2567314153089286,-0.0012604760998295053,-0.0012604760998295053,0.5440883670917297,0.5955363711664026,-0.0012604760998295053,0.8708834250501545,0.899079595206989,0.6829979780933538,0.6264051736112107,0.6521291756485474,0.6829979780933498,0.882191851167295,0.9453827988741935,0.7498803833904308,0.7756043854277684,0.847631591132315,0.9762516013190007,0.10529060042155887,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638028,-0.0012604760998295053,0.0038843243076380103,0.993222040644138,0.9453827988741985,1.06371320824595,1.0431340066160797,0.9865412021339394,1.0225548049862117,0.02540612761679835,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.029608326344975573,0.9967899580769874,0.9916860025414032,1.0482788070235498,0.976251601319003,1.0688580086534136,0.9916860025414067
860000,0.9957122549780696,1.0071204037638073,1.007120403763807,1.0019756033563416,0.9762516013190012,1.0225548049862103,0.9548175512662644,0.9505275992816671,0.7807491858352392,0.9145139964293901,0.9248035972443297,0.9659620005040658,0.257792814626816,-0.0012604760998295053,-0.0012604760998295053,0.6212603732037408,0.5801019699440003,-0.0012604760998295053,0.8723393159213698,0.9608172000965995,0.6984323793157561,0.5903915707589367,0.7344459821680269,0.7858939862426999,0.8852252809090373,0.9299483976517917,0.8527763915397756,0.8116179882800383,0.8682107927621824,0.9453827988741976,0.10860255179977393,0.009029124715105542,0.003884324307638027,0.019318725530040704,0.019318725530040604,-0.0012604760998295053,0.9924968579061663,1.0071204037638153,0.9711068009115301,0.9813964017264689,0.9865412021339399,0.9968308029488729,0.025303280760474226,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.995669186173363,0.9299483976517949,0.9556723996891333,0.9762516013190008,0.9865412021339376,1.012265204171279
870000,0.9954669832041744,0.9453827988742,0.9916860025414058,0.9916860025414028,0.9916860025414057,0.9916860025414058,0.9588408847037455,1.0174100045787415,0.7807491858352341,0.9813964017264669,1.0740028090608882,1.0019756033563423,0.25896688751019914,-0.0012604760998295053,-0.0012604760998295053,0.6264051736112103,0.5286539658693256,-0.0012604760998295053,0.8692572033268217,0.9402379984667292,0.6984323793157564,0.6006811715738705,0.7395907825754954,0.7807491858352356,0.8845176176846572,0.8990795952069848,0.744735582982963,0.8013283874651087,0.8682107927621832,0.929948397651799,0.11584318113397525,0.0038843243076380415,0.009029124715105568,0.01931872553004063,-0.0012604760998295053,-0.0012604760998295053,0.9914066486390957,1.0379892062086162,1.0328444058011474,1.0071204037638086,1.0276996053936784,0.9865412021339389,0.028025225122387996,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380116,0.9941695705366267,1.012265204171274,0.9556723996891328,0.9659620005040671,0.9350931980592603,0.9402379984667247
880000,0.9972824237183047,0.9505275992816709,1.0225548049862117,0.991686002541401,1.022554804986211,0.9865412021339367,0.9583993674399087,0.9659620005040624,0.7601699842053633,0.9659620005040681,0.9659620005040671,0.965962000504068,0.2585272129201496,-0.0012604760998295053,-0.0012604760998295053,0.6264051736112106,0.5595227683141328,-0.0012604760998295053,0.8714116993380422,0.914513996429391,0.6675635768709488,0.6058259719813398,0.7087219801306895,0.7601699842053657,0.8844678766234156,0.9402379984667292,0.7498803833904332,0.785893986242704,0.821907589094974,0.8836451939845824,0.1198717449036987,-0.0012604760998295053,0.0038843243076380337,-0.0012604760998295053,0.009029124715105565,-0.0012604760998295053,0.994788168381203,0.9968308029488767,1.0225548049862125,1.0688580086534158,1.0019756033563416,0.9865412021339387,0.02818446892712515,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105528,0.9966330078077794,1.0328444058011501,0.9711068009115331,0.9762516013190026,1.0225548049862117,1.0534236074310144
890000,0.9983527458697479,1.0482788070235467,1.0379892062086156,0.9762516013189989,1.063713208245951,0.9299483976517924,0.9590814029525702,1.0328444058011497,0.7601699842053646,1.0019756033563363,0.9299483976517942,0.9711068009115321,0.25836607717035187,-0.0012604760998295053,-0.0012604760998295053,0.6366947744261462,0.6058259719813417,-0.0012604760998295053,0.8694577652821062,0.991686002541402,0.6366947744261441,0.6109707723888087,0.7395907825754964,0.7550251837978962,0.8842663135758301,0.8939347947995198,0.8013283874651094,0.7704595850203024,0.8270523895024463,0.9145139964293899,0.12252076350761751,0.003884324307638008,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.995114409498278,0.9916860025414019,0.9865412021339414,1.012265204171279,0.9968308029488723,1.0482788070235463,0.02856966305616836,-0.0012604760998295053,0.09134593123458612,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9959168662563256,1.0019756033563378,0.9711068009115289,1.0945820106907527,0.9968308029488712,0.9556723996891363
900000,0.997827347205115,0.9968308029488738,1.0071204037638122,1.0379892062086147,0.9711068009115326,0.971106800911536,0.9571500011303189,1.0585684078384832,0.7756043854277669,0.9453827988741977,0.986541202133937,0.9556723996891328,0.2576641842020741,-0.0012604760998295053,-0.0012604760998295053,0.6264051736112128,0.49264036301705233,-0.0012604760998295053,0.8722876563231045,0.9711068009115317,0.6624187764634806,0.6212603732037395,0.7190115809456246,0.7498803833904292,0.8852642452029272,0.8939347947995213,0.7756043854277691,0.7910387866501745,0.8630659923547142,0.9299483976517982,0.1273961254298745,0.019318725530040555,0.009029124715105578,0.0038843243076380155,-0.0012604760998295053,0.02446352593750839,0.994808247892785,0.9505275992816613,0.9762516013189984,0.9865412021339379,0.9813964017264748,1.0276996053936756,0.02823236211395803,-0.0012604760998295053,0.10678033245698826,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9960364533037985,0.9865412021339366,1.0585684078384858,0.9865412021339367,0.9865412021339398,1.01741000457874
910000,0.9972768225277107,0.9813964017264728,0.9608172000966044,0.965962000504061,1.0071204037638049,1.0276996053936782,0.9544098142247407,1.0585684078384847,0.7756043854277681,1.022554804986215,1.0225548049862108,0.9505275992816618,0.2595779774617858,-0.0012604760998295053,-0.0012604760998295053,0.6058259719813418,0.5698123691290694,-0.0012604760998295053,0.8758646174426208,0.9505275992816667,0.6366947744261443,0.5749571695365342,0.6984323793157536,0.7601699842053673,0.8849542300935904,1.0225548049862145,0.796183587057642,0.7961835870576385,0.8682107927621836,0.8887899943920501,0.1295772058384537,0.00388432430763802,-0.0012604760998295053,-0.0012604760998295053,0.014173925122573103,0.0038843243076380337,0.9929653976672141,0.9916860025414023,0.9556723996891309,1.0122652041712743,1.0019756033563407,0.9916860025414093,0.026373203701739092,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105547,0.9962580823341205,1.0019756033563405,1.0174100045787418,0.9916860025414052,1.0534236074310137,0.9968308029488728
920000,0.9993008231786612,0.9402379984667297,1.0276996053936789,0.9556723996891348,0.9762516013190046,0.9916860025414025,0.9548760779632814,0.9711068009115342,0.8116179882800395,0.9556723996891333,0.9865412021339423,0.9608172000965995,0.26017139678468054,-0.0012604760998295053,-0.0012604760998295053,0.6058259719813414,0.533798766276793,-0.0012604760998295053,0.8719156546462569,0.9711068009115346,0.672708377278417,0.6315499740186771,0.698432379315756,0.7293011817605579,0.8847248662392425,0.9453827988742,0.7704595850203021,0.7447355829829624,0.8424867907248446,0.8887899943920504,0.13357525355309596,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.01417392512257305,0.009029124715105568,0.9907794455379139,1.0225548049862139,0.9813964017264661,0.9916860025414017,1.037989206208616,1.0071204037638053,0.028388759961943365,-0.0012604760998295053,0.034753126752443325,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9951610650411513,1.0122652041712725,1.0019756033563345,0.9968308029488719,0.9813964017264669,1.0071204037638082
930000,0.9993001744586256,0.9813964017264711,1.0482788070235511,1.0482788070235487,0.9916860025414101,1.00197560335634,0.9574990154379494,0.9865412021339419,0.6984323793157567,1.022554804986208,0.9402379984667276,0.9865412021339379,0.26038593470162763,-0.0012604760998295053,-0.0012604760998295053,0.6109707723888069,0.6006811715738736,-0.0012604760998295053,0.8730557240102138,0.9865412021339399,0.6469843752410805,0.621260373203741,0.7344459821680278,0.7498803833904301,0.8841658287796962,0.8785003935771171,0.744735582982962,0.7858939862427042,0.9042243956144589,0.909369196021924,0.1384795433951792,-0.0012604760998295053,-0.0012604760998295053,0.0038843243076380402,0.009029124715105582,0.01931872553004053,0.9918785265128452,0.991686002541407,1.0122652041712734,1.007120403763807,0.9608172000965998,0.9813964017264687,0.027989901641366662,-0.0012604760998295053,0.03989792715991091,-0.0012604760998295053,-0.0012604760998295053,0.03989792715991081,0.9953241862536604,1.0071204037638093,1.0534236074310095,1.0276996053936793,0.9968308029488769,0.9556723996891294
940000,0.9974714608221498,1.012265204171274,1.037989206208612,0.9916860025414076,1.0122652041712745,1.0431340066160775,0.9545594788908989,1.0431340066160806,0.7395907825754938,0.9659620005040619,0.9762516013190016,0.9762516013189992,0.26463785819031516,-0.0012604760998295053,-0.0012604760998295053,0.6418395748336125,0.5132195646469228,-0.0012604760998295053,0.8716754406756171,0.9916860025414088,0.677853177685884,0.6675635768709486,0.7087219801306897,0.6829979780933504,0.8839098844874179,0.9453827988741956,0.7704595850202991,0.7910387866501726,0.847631591132311,0.919658796836861,0.14371520048555014,-0.0012604760998295053,-0.0012604760998295053,0.003884324307638028,0.003884324307638031,0.009029124715105545,0.995792418074134,1.007120403763807,0.991686002541407,1.0174100045787446,0.9659620005040674,0.9916860025414046,0.030492809844373102,-0.0012604760998295053,0.07076672960471561,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.9970457288924031,0.9968308029488715,0.9968308029488762,0.9865412021339396,1.0328444058011457,0.9865412021339361
950000,0.9982399334130561,1.0431340066160781,1.0225548049862134,1.043134006616082,0.9968308029488744,1.001975603356342,0.9593662997624303,0.9556723996891321,0.8064731878725745,0.9865412021339379,0.9916860025414066,1.0328444058011461,0.26512326398513125,-0.0012604760998295053,-0.0012604760998295053,0.5595227683141302,0.533798766276792,-0.0012604760998295053,0.8759805399758008,0.9453827988741964,0.6624187764634832,0.6109707723888087,0.7190115809456243,0.7807491858352351,0.88666317464379,0.960817200096598,0.8167627886875088,0.8219075890949769,0.8887899943920521,0.9145139964293902,0.14383738133357363,-0.0012604760998295053,0.014173925122573027,-0.0012604760998295053,0.003884324307638039,0.0038843243076380173,0.9957355230196323,0.9916860025414047,1.0071204037638122,0.9608172000965965,0.9196587968368564,1.0071204037638055,0.032054517362281654,-0.0012604760998295053,0.12221473367939098,-0.0012604760998295053,-0.0012604760998295053,0.03475312675244334,0.9989354186732626,1.0276996053936773,1.0688580086534185,1.001975603356341,1.0071204037638073,1.0174100045787466
960000,0.9960356975144616,1.017410004578743,1.043134006616084,1.0122652041712736,0.9608172000965972,0.9711068009115283,0.9563372501150137,1.0225548049862143,0.7961835870576384,0.9916860025414052,0.9350931980592608,1.0637132082459457,0.26688316089853875,-0.0012604760998295053,-0.0012604760998295053,0.6315499740186755,0.5749571695365312,-0.0012604760998295053,0.8759531212780832,0.9556723996891326,0.7138667805381567,0.6469843752410825,0.7756043854277672,0.7653147846128323,0.8884128661189931,0.9916860025414035,0.837341990317376,0.7961835870576364,0.8321971899099097,0.8733555931696508,0.14863935771769998,-0.0012604760998295053,0.019318725530040666,0.0038843243076380368,-0.0012604760998295053,0.0038843243076380333,0.9934080554547978,0.9968308029488743,0.9711068009115305,1.0328444058011461,0.9865412021339426,0.9453827988741977,0.03297543232817529,-0.0012604760998295053,0.08105633041965084,-0.0012604760998295053,-0.0012604760998295053,0.07076672960471615,0.9978078427319766,1.0276996053936809,1.022554804986209,0.9556723996891359,1.0534236074310133,1.007120403763807
970000,1.000923104766053,0.9813964017264737,1.0071204037638044,1.0534236074310188,1.0534236074310166,0.9608172000965953,0.9577847784604384,1.0122652041712727,0.801328387465111,1.0328444058011397,0.9402379984667271,0.9711068009115335,0.26746367265951365,-0.0012604760998295053,-0.0012604760998295053,0.6418395748336121,0.5749571695365331,-0.0012604760998295053,0.8731006075220428,0.9608172000966033,0.6521291756485462,0.6058259719813397,0.7138667805381562,0.7293011817605602,0.8886816238877151,0.9968308029488717,0.8167627886875056,0.8476315911323143,0.8219075890949775,0.9145139964293919,0.15129294231436355,-0.0012604760998295053,0.003884324307638039,0.014173925122573022,-0.0012604760998295053,-0.0012604760998295053,0.9958776492564512,1.058568407838489,1.0122652041712719,1.0174100045787446,1.007120403763804,0.9556723996891294,0.03331180961978556,-0.0012604760998295053,0.12221473367939027,-0.0012604760998295053,-0.0012604760998295053,0.024463525937508283,0.9969401955661319,0.9813964017264708,1.0482788070235456,1.048278807023549,0.9916860025414066,1.0071204037638075
980000,0.997995280953479,0.9299483976517897,0.9968308029488682,0.965962000504066,1.0379892062086138,1.0534236074310155,0.9594838062870167,0.9659620005040669,0.8064731878725718,0.9608172000965972,0.9711068009115331,0.9556723996891292,0.26571021375100196,-0.0012604760998295053,-0.0012604760998295053,0.5595227683141325,0.6109707723888075,-0.0012604760998295053,0.8734869725687578,0.9659620005040686,0.6727083772784183,0.5852467703514698,0.6881427785008206,0.785893986242703,0.8898779039998663,0.883645193984588,0.8064731878725733,0.7550251837978996,0.9093691960219278,0.9299483976517917,0.15513071903598916,0.009029124715105528,0.014173925122573044,-0.0012604760998295053,0.0038843243076380116,-0.0012604760998295053,0.9950003744371358,1.0071204037638095,1.0071204037638093,1.0071204037638046,0.9505275992816653,0.935093198059264,0.03225553143640374,-0.0012604760998295053,0.10678033245698915,-0.0012604760998295053,-0.0012604760998295053,0.014173925122573013,0.9951286320447443,1.0431340066160797,0.9505275992816662,0.9505275992816613,0.9299483976517929,0.9762516013190028
990000,0.9963399777295927,1.0585684078384794,0.965962000504069,1.0585684078384814,0.9762516013189999,0.9813964017264722,0.9589906035113372,1.0328444058011452,0.8270523895024404,1.0379892062086107,0.996830802948874,0.9916860025414055,0.2672427512408719,-0.0012604760998295053,-0.0012604760998295053,0.6161155727962744,0.5492331674991952,-0.0012604760998295053,0.875579540745299,0.9248035972443237,0.6727083772784176,0.6212603732037428,0.7344459821680274,0.7498803833904311,0.890590420609188,0.878500393577119,0.7550251837978992,0.7961835870576394,0.8476315911323085,0.9453827988741965,0.15990482743805412,-0.0012604760998295053,0.00902912471510557,0.0038843243076380103,0.0038843243076380255,0.009029124715105573,0.9942137062960876,0.9556723996891331,1.0019756033563418,1.0071204037638037,0.9402379984667253,0.9762516013190017,0.033079111798937806,-0.0012604760998295053,0.039897927159910744,-0.0012604760998295053,-0.0012604760998295053,0.060477128789780905,0.9965050570619758,1.0071204037638095,1.0482788070235496,0.9608172000966048,1.0431340066160804,1.0482788070235514
1000000,0.9956943544227512,1.0482788070235443,1.0071204037638097,0.9916860025414107,0.9350931980592594,1.022554804986209,0.9553142152023739,1.0276996053936789,0.785893986242707,0.9608172000965959,0.9711068009115325,0.9299483976517923,0.26649396618403837,-0.0012604760998295053,-0.0012604760998295053,0.5698123691290679,0.5646675687215976,-0.0012604760998295053,0.8769058008783484,0.9968308029488719,0.7035771797232232,0.6264051736112104,0.744735582982966,0.801328387465103,0.8903007938063877,0.904224395614454,0.8476315911323131,0.77560438542777,0.86821079276218,0.909369196021927,0.16160135251014662,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,-0.0012604760998295053,0.009029124715105521,0.9943976553605937,1.0174100045787435,0.9453827988741947,0.9813964017264701,0.955672399689133,1.0328444058011426,0.03391586400911407,-0.0012604760998295053,0.10678033245698901,-0.0012604760998295053,-0.0012604760998295053,0.07591153001218341,0.996478768468075,0.9608172000965974,0.960817200096606,1.0276996053936758,1.0019756033563405,1.0019756033563418

